Batched Sparse Codes

Network coding can significantly improve the transmission rate of communication networks with packet loss compared with routing. However, using network coding usually incurs high computational and storage costs in the network devices and terminals. For example, some network coding schemes require the computational and/or storage capacities of an intermediate network node to increase linearly with the number of packets for transmission, making such schemes difficult to be implemented in a router-like device that has only constant computational and storage capacities. In this paper, we introduce BATched Sparse code (BATS code), which enables a digital fountain approach to resolve the above issue. BATS code is a coding scheme that consists of an outer code and an inner code. The outer code is a matrix generation of a fountain code. It works with the inner code that comprises random linear coding at the intermediate network nodes. BATS codes preserve such desirable properties of fountain codes as ratelessness and low encoding/decoding complexity. The computational and storage capacities of the intermediate network nodes required for applying BATS codes are independent of the number of packets for transmission. Almost capacity-achieving BATS code schemes are devised for unicast networks, two-way relay networks, tree networks, a class of three-layer networks, and the butterfly network. For general networks, under different optimization criteria, guaranteed decoding rates for the receiving nodes can be obtained.

==> data/cdf1.txt <==
   9.0572886e-01   0.0000000e+00
   9.0572886e-01   2.5000000e-05
   9.0889278e-01   5.0000000e-05
   9.0921858e-01   7.5000000e-05
   9.1200287e-01   1.0000000e-04
   9.1308708e-01   1.2500000e-04
   9.1361381e-01   1.5000000e-04
   9.1492157e-01   1.7500000e-04
   9.1556419e-01   2.0000000e-04
   9.1721295e-01   2.2500000e-04
   9.1814547e-01   2.5000000e-04
   9.1888596e-01   2.7500000e-04
   9.1912683e-01   3.0000000e-04
   9.1997702e-01   3.2500000e-04
   9.2086248e-01   3.5000000e-04
   9.2110386e-01   3.7500000e-04
   9.2346256e-01   4.0000000e-04
   9.2367659e-01   4.2500000e-04
   9.2374572e-01   4.5000000e-04
   9.2432690e-01   4.7500000e-04
   9.2580014e-01   5.0000000e-04
   9.2661363e-01   5.2500000e-04
   9.2664768e-01   5.5000000e-04
   9.2723124e-01   5.7500000e-04
   9.2808078e-01   6.0000000e-04
   9.2811854e-01   6.2500000e-04
   9.2832694e-01   6.5000000e-04
   9.2843434e-01   6.7500000e-04
   9.2868404e-01   7.0000000e-04
   9.2882490e-01   7.2500000e-04
   9.2917069e-01   7.5000000e-04
   9.2923457e-01   7.7500000e-04
   9.2925504e-01   8.0000000e-04
   9.2925546e-01   8.2500000e-04
   9.3034269e-01   8.5000000e-04
   9.3037023e-01   8.7500000e-04
   9.3042539e-01   9.0000000e-04
   9.3132624e-01   9.2500000e-04
   9.3133074e-01   9.5000000e-04
   9.3134335e-01   9.7500000e-04
   9.3138084e-01   1.0000000e-03
   9.3164355e-01   1.0250000e-03
   9.3183141e-01   1.0500000e-03
   9.3228518e-01   1.0750000e-03
   9.3291226e-01   1.1000000e-03
   9.3336115e-01   1.1250000e-03
   9.3364601e-01   1.1500000e-03
   9.3372336e-01   1.1750000e-03
   9.3464791e-01   1.2000000e-03
   9.3487497e-01   1.2250000e-03
   9.3492820e-01   1.2500000e-03
   9.3513620e-01   1.2750000e-03
   9.3545068e-01   1.3000000e-03
   9.3595922e-01   1.3250000e-03
   9.3651815e-01   1.3500000e-03
   9.3667352e-01   1.3750000e-03
   9.3680849e-01   1.4000000e-03
   9.3681703e-01   1.4250000e-03
   9.3699694e-01   1.4500000e-03
   9.3718616e-01   1.4750000e-03
   9.3758862e-01   1.5000000e-03
   9.3773899e-01   1.5250000e-03
   9.3800707e-01   1.5500000e-03
   9.3852708e-01   1.5750000e-03
   9.3918298e-01   1.6000000e-03
   9.3953290e-01   1.6250000e-03
   9.3974001e-01   1.6500000e-03
   9.3990807e-01   1.6750000e-03
   9.4022837e-01   1.7000000e-03
   9.4037140e-01   1.7250000e-03
   9.4041693e-01   1.7500000e-03
   9.4059420e-01   1.7750000e-03
   9.4072178e-01   1.8000000e-03
   9.4085052e-01   1.8250000e-03
   9.4112889e-01   1.8500000e-03
   9.4128014e-01   1.8750000e-03
   9.4128796e-01   1.9000000e-03
   9.4130390e-01   1.9250000e-03
   9.4141033e-01   1.9500000e-03
   9.4143791e-01   1.9750000e-03
   9.4165394e-01   2.0000000e-03
   9.4182313e-01   2.0250000e-03
   9.4183890e-01   2.0500000e-03
   9.4184834e-01   2.0750000e-03
   9.4199742e-01   2.1000000e-03
   9.4224243e-01   2.1250000e-03
   9.4230624e-01   2.1500000e-03
   9.4238799e-01   2.1750000e-03
   9.4250402e-01   2.2000000e-03
   9.4260899e-01   2.2250000e-03
   9.4269584e-01   2.2500000e-03
   9.4270427e-01   2.2750000e-03
   9.4285084e-01   2.3000000e-03
   9.4301209e-01   2.3250000e-03
   9.4327896e-01   2.3500000e-03
   9.4340410e-01   2.3750000e-03
   9.4348013e-01   2.4000000e-03
   9.4350747e-01   2.4250000e-03
   9.4357250e-01   2.4500000e-03
   9.4359135e-01   2.4750000e-03
   9.4360095e-01   2.5000000e-03
   9.4362986e-01   2.5250000e-03
   9.4364149e-01   2.5500000e-03
   9.4383449e-01   2.5750000e-03
   9.4411770e-01   2.6000000e-03
   9.4416702e-01   2.6250000e-03
   9.4420492e-01   2.6500000e-03
   9.4433111e-01   2.6750000e-03
   9.4440441e-01   2.7000000e-03
   9.4442460e-01   2.7250000e-03
   9.4454870e-01   2.7500000e-03
   9.4462977e-01   2.7750000e-03
   9.4479429e-01   2.8000000e-03
   9.4521363e-01   2.8250000e-03
   9.4541578e-01   2.8750000e-03
   9.4543664e-01   2.9000000e-03
   9.4548726e-01   2.9250000e-03
   9.4555446e-01   2.9500000e-03
   9.4567980e-01   2.9750000e-03
   9.4571337e-01   3.0000000e-03
   9.4579000e-01   3.0250000e-03
   9.4582362e-01   3.0500000e-03
   9.4583440e-01   3.0750000e-03
   9.4584887e-01   3.1000000e-03
   9.4585269e-01   3.1250000e-03
   9.4600881e-01   3.1500000e-03
   9.4601465e-01   3.1750000e-03
   9.4606874e-01   3.2000000e-03
   9.4613631e-01   3.2250000e-03
   9.4619697e-01   3.2500000e-03
   9.4628817e-01   3.2750000e-03
   9.4629962e-01   3.3000000e-03
   9.4634908e-01   3.3250000e-03
   9.4637702e-01   3.3500000e-03
   9.4639052e-01   3.3750000e-03
   9.4648617e-01   3.4000000e-03
   9.4696260e-01   3.4250000e-03
   9.4742983e-01   3.4500000e-03
   9.4748984e-01   3.4750000e-03
   9.4757232e-01   3.5000000e-03
   9.4758992e-01   3.5250000e-03
   9.4776041e-01   3.5500000e-03
   9.4784302e-01   3.5750000e-03
   9.4805002e-01   3.6000000e-03
   9.4817420e-01   3.6250000e-03
   9.4834358e-01   3.6500000e-03
   9.4842159e-01   3.6750000e-03
   9.4845952e-01   3.7000000e-03
   9.4852154e-01   3.7250000e-03
   9.4862799e-01   3.7500000e-03
   9.4866408e-01   3.7750000e-03
   9.4868192e-01   3.8000000e-03
   9.4869037e-01   3.8250000e-03
   9.4876880e-01   3.8500000e-03
   9.4879070e-01   3.8750000e-03
   9.4887000e-01   3.9000000e-03
   9.4896580e-01   3.9250000e-03
   9.4901116e-01   3.9500000e-03
   9.4906736e-01   3.9750000e-03
   9.4920037e-01   4.0000000e-03
   9.4920505e-01   4.0250000e-03
   9.4926801e-01   4.0500000e-03
   9.4965686e-01   4.0750000e-03
   9.4970991e-01   4.1000000e-03
   9.4975913e-01   4.1250000e-03
   9.4990998e-01   4.1500000e-03
   9.4994807e-01   4.1750000e-03
   9.5000024e-01   4.2000000e-03
   9.5005825e-01   4.2250000e-03
   9.5033322e-01   4.2500000e-03
   9.5036434e-01   4.2750000e-03
   9.5061788e-01   4.3000000e-03
   9.5062366e-01   4.3250000e-03
   9.5068409e-01   4.3500000e-03
   9.5080826e-01   4.3750000e-03
   9.5082013e-01   4.4000000e-03
   9.5090698e-01   4.4250000e-03
   9.5093570e-01   4.4500000e-03
   9.5098092e-01   4.4750000e-03
   9.5100550e-01   4.5000000e-03
   9.5101627e-01   4.5250000e-03
   9.5103100e-01   4.5500000e-03
   9.5104288e-01   4.5750000e-03
   9.5125226e-01   4.6000000e-03
   9.5139240e-01   4.6250000e-03
   9.5142618e-01   4.6500000e-03
   9.5146525e-01   4.6750000e-03
   9.5151234e-01   4.7000000e-03
   9.5153413e-01   4.7250000e-03
   9.5160635e-01   4.7500000e-03
   9.5174832e-01   4.7750000e-03
   9.5204900e-01   4.8000000e-03
   9.5207645e-01   4.8250000e-03
   9.5223150e-01   4.8500000e-03
   9.5237579e-01   4.8750000e-03
   9.5238200e-01   4.9000000e-03
   9.5240887e-01   4.9250000e-03
   9.5243142e-01   4.9500000e-03
   9.5245115e-01   4.9750000e-03
   9.5245760e-01   5.0000000e-03
   9.5257160e-01   5.0250000e-03
   9.5318589e-01   5.2750000e-03
   9.5428103e-01   5.5500000e-03
   9.5484926e-01   5.8000000e-03
   9.5545672e-01   6.0500000e-03
   9.5594156e-01   6.3000000e-03
   9.5632929e-01   6.5500000e-03
   9.5723961e-01   6.8000000e-03
   9.5762837e-01   7.0500000e-03
   9.5790862e-01   7.3000000e-03
   9.5851067e-01   7.5500000e-03
   9.5877677e-01   7.8000000e-03
   9.5912611e-01   8.0500000e-03
   9.5948922e-01   8.3000000e-03
   9.6001332e-01   8.5500000e-03
   9.6038244e-01   8.8000000e-03
   9.6078960e-01   9.0500000e-03
   9.6116401e-01   9.3000000e-03
   9.6149763e-01   9.5500000e-03
   9.6178249e-01   9.8000000e-03
   9.6194295e-01   1.0050000e-02
   9.6211358e-01   1.0300000e-02
   9.6247534e-01   1.0550000e-02
   9.6271986e-01   1.0800000e-02
   9.6307649e-01   1.1050000e-02
   9.6331354e-01   1.1300000e-02
   9.6344472e-01   1.1550000e-02
   9.6370943e-01   1.1800000e-02
   9.6394484e-01   1.2050000e-02
   9.6414739e-01   1.2300000e-02
   9.6439673e-01   1.2575000e-02
   9.6466677e-01   1.2825000e-02
   9.6483793e-01   1.3075000e-02
   9.6513340e-01   1.3325000e-02
   9.6547757e-01   1.3575000e-02
   9.6590411e-01   1.3825000e-02
   9.6607315e-01   1.4075000e-02
   9.6626250e-01   1.4325000e-02
   9.6645917e-01   1.4575000e-02
   9.6670691e-01   1.4825000e-02
   9.6695442e-01   1.5075000e-02
   9.6708917e-01   1.5325000e-02
   9.6720448e-01   1.5575000e-02
   9.6742658e-01   1.5825000e-02
   9.6767578e-01   1.6075000e-02
   9.6791466e-01   1.6325000e-02
   9.6811328e-01   1.6575000e-02
   9.6818085e-01   1.6825000e-02
   9.6835969e-01   1.7075000e-02
   9.6857594e-01   1.7325000e-02
   9.6873561e-01   1.7575000e-02
   9.6893660e-01   1.7825000e-02
   9.6902254e-01   1.8075000e-02
   9.6916674e-01   1.8325000e-02
   9.6928343e-01   1.8575000e-02
   9.6948078e-01   1.8825000e-02
   9.6958102e-01   1.9075000e-02
   9.6971423e-01   1.9325000e-02
   9.7000428e-01   1.9575000e-02
   9.7013929e-01   1.9825000e-02
   9.7028078e-01   2.0075000e-02
   9.7043921e-01   2.0325000e-02
   9.7055034e-01   2.0575000e-02
   9.7065704e-01   2.0825000e-02
   9.7080297e-01   2.1075000e-02
   9.7088567e-01   2.1325000e-02
   9.7100736e-01   2.1575000e-02
   9.7118957e-01   2.1825000e-02
   9.7136267e-01   2.2075000e-02
   9.7145656e-01   2.2325000e-02
   9.7155876e-01   2.2575000e-02
   9.7176190e-01   2.2825000e-02
   9.7184604e-01   2.3075000e-02
   9.7202571e-01   2.3325000e-02
   9.7214777e-01   2.3600000e-02
   9.7225740e-01   2.3850000e-02
   9.7243471e-01   2.4100000e-02
   9.7260663e-01   2.4350000e-02
   9.7275482e-01   2.4600000e-02
   9.7290573e-01   2.4850000e-02
   9.7297651e-01   2.5100000e-02
   9.7380075e-01   2.7100000e-02
   9.7456528e-01   2.9100000e-02
   9.7527998e-01   3.1100000e-02
   9.7599593e-01   3.3100000e-02
   9.7658127e-01   3.5100000e-02
   9.7730241e-01   3.7100000e-02
   9.7782439e-01   3.9100000e-02
   9.7825647e-01   4.1100000e-02
   9.7874169e-01   4.3100000e-02
   9.7918518e-01   4.5100000e-02
   9.7963575e-01   4.7100000e-02
   9.8019418e-01   4.9100000e-02
   9.8063824e-01   5.1100000e-02
   9.8100309e-01   5.3100000e-02
   9.8136561e-01   5.5100000e-02
   9.8172405e-01   5.7100000e-02
   9.8207101e-01   5.9100000e-02
   9.8243147e-01   6.1100000e-02
   9.8271763e-01   6.3100000e-02
   9.8307512e-01   6.5100000e-02
   9.8336994e-01   6.7100000e-02
   9.8365057e-01   6.9100000e-02
   9.8392025e-01   7.1100000e-02
   9.8422706e-01   7.3100000e-02
   9.8450052e-01   7.5100000e-02
   9.8470965e-01   7.7100000e-02
   9.8501857e-01   7.9100000e-02
   9.8529738e-01   8.1100000e-02
   9.8551484e-01   8.3100000e-02
   9.8570212e-01   8.5100000e-02
   9.8593604e-01   8.7100000e-02
   9.8611156e-01   8.9100000e-02
   9.8632668e-01   9.1100000e-02
   9.8654530e-01   9.3100000e-02
   9.8674930e-01   9.5100000e-02
   9.8695388e-01   9.7100000e-02
   9.8713032e-01   9.9100000e-02
   9.8731623e-01   1.0110000e-01
   9.8750270e-01   1.0310000e-01
   9.8770402e-01   1.0510000e-01
   9.8785674e-01   1.0710000e-01
   9.8799575e-01   1.0910000e-01
   9.8817682e-01   1.1110000e-01
   9.8832295e-01   1.1310000e-01
   9.8846586e-01   1.1510000e-01
   9.8861847e-01   1.1710000e-01
   9.8877118e-01   1.1910000e-01
   9.8892982e-01   1.2110000e-01
   9.8908428e-01   1.2310000e-01
   9.8923613e-01   1.2510000e-01
   9.8935817e-01   1.2710000e-01
   9.8948048e-01   1.2910000e-01
   9.8961036e-01   1.3110000e-01
   9.8974549e-01   1.3310000e-01
   9.8988142e-01   1.3510000e-01
   9.8998442e-01   1.3712500e-01
   9.9009394e-01   1.3912500e-01
   9.9021291e-01   1.4112500e-01
   9.9030657e-01   1.4312500e-01
   9.9041615e-01   1.4512500e-01
   9.9053333e-01   1.4712500e-01
   9.9065599e-01   1.4912500e-01
   9.9076110e-01   1.5112500e-01
   9.9086977e-01   1.5312500e-01
   9.9096145e-01   1.5512500e-01
   9.9104911e-01   1.5715000e-01
   9.9115978e-01   1.5915000e-01
   9.9125497e-01   1.6115000e-01
   9.9134271e-01   1.6315000e-01
   9.9144557e-01   1.6515000e-01
   9.9155492e-01   1.6715000e-01
   9.9165556e-01   1.6915000e-01
   9.9175185e-01   1.7115000e-01
   9.9182464e-01   1.7315000e-01
   9.9191171e-01   1.7517500e-01
   9.9198313e-01   1.7717500e-01
   9.9207383e-01   1.7917500e-01
   9.9214006e-01   1.8117500e-01
   9.9222924e-01   1.8320000e-01
   9.9231426e-01   1.8520000e-01
   9.9238935e-01   1.8720000e-01
   9.9249242e-01   1.8920000e-01
   9.9256907e-01   1.9120000e-01
   9.9262796e-01   1.9320000e-01
   9.9270031e-01   1.9520000e-01
   9.9276906e-01   1.9722500e-01
   9.9283300e-01   1.9922500e-01
   9.9291843e-01   2.0122500e-01
   9.9297299e-01   2.0322500e-01
   9.9304175e-01   2.0522500e-01
   9.9312005e-01   2.0722500e-01
   9.9318325e-01   2.0922500e-01
   9.9324649e-01   2.1122500e-01
   9.9331421e-01   2.1322500e-01
   9.9337587e-01   2.1522500e-01
   9.9343255e-01   2.1722500e-01
   9.9348924e-01   2.1922500e-01
   9.9355763e-01   2.2122500e-01
   9.9362646e-01   2.2322500e-01
   9.9367670e-01   2.2522500e-01
   9.9373269e-01   2.2722500e-01
   9.9377969e-01   2.2922500e-01
   9.9385370e-01   2.3122500e-01
   9.9390750e-01   2.3322500e-01
   9.9396283e-01   2.3522500e-01
   9.9400347e-01   2.3722500e-01
   9.9406319e-01   2.3922500e-01
   9.9411096e-01   2.4122500e-01
   9.9416628e-01   2.4327500e-01
   9.9421725e-01   2.4527500e-01
   9.9427124e-01   2.4727500e-01
   9.9432666e-01   2.4927500e-01
   9.9437934e-01   2.5127500e-01
   9.9443292e-01   2.5327500e-01
   9.9448612e-01   2.5527500e-01
   9.9452690e-01   2.5727500e-01
   9.9457655e-01   2.5927500e-01
   9.9462276e-01   2.6127500e-01
   9.9466740e-01   2.6327500e-01
   9.9471380e-01   2.6527500e-01
   9.9476715e-01   2.6727500e-01
   9.9480261e-01   2.6927500e-01
   9.9485058e-01   2.7127500e-01
   9.9489192e-01   2.7330000e-01
   9.9493355e-01   2.7530000e-01
   9.9497663e-01   2.7730000e-01
   9.9501217e-01   2.7930000e-01
   9.9505658e-01   2.8130000e-01
   9.9510000e-01   2.8330000e-01
   9.9514608e-01   2.8530000e-01
   9.9518440e-01   2.8730000e-01
   9.9522881e-01   2.8930000e-01
   9.9525734e-01   2.9130000e-01
   9.9528675e-01   2.9330000e-01
   9.9532714e-01   2.9530000e-01
   9.9536863e-01   2.9730000e-01
   9.9539831e-01   2.9930000e-01
   9.9542700e-01   3.0130000e-01
   9.9546228e-01   3.0332500e-01
   9.9549320e-01   3.0535000e-01
   9.9552552e-01   3.0735000e-01
   9.9555798e-01   3.0935000e-01
   9.9559050e-01   3.1135000e-01
   9.9562946e-01   3.1335000e-01
   9.9566145e-01   3.1535000e-01
   9.9569663e-01   3.1737500e-01
   9.9572442e-01   3.1937500e-01
   9.9576003e-01   3.2137500e-01
   9.9579180e-01   3.2337500e-01
   9.9582290e-01   3.2537500e-01
   9.9585404e-01   3.2737500e-01
   9.9588261e-01   3.2937500e-01
   9.9590754e-01   3.3137500e-01
   9.9593558e-01   3.3337500e-01
   9.9595728e-01   3.3537500e-01
   9.9598500e-01   3.3737500e-01
   9.9601074e-01   3.3937500e-01
   9.9603621e-01   3.4137500e-01
   9.9606472e-01   3.4337500e-01
   9.9608870e-01   3.4537500e-01
   9.9611638e-01   3.4737500e-01
   9.9614238e-01   3.4937500e-01
   9.9616553e-01   3.5137500e-01
   9.9618810e-01   3.5337500e-01
   9.9621149e-01   3.5537500e-01
   9.9623873e-01   3.5737500e-01
   9.9626468e-01   3.5937500e-01
   9.9628987e-01   3.6137500e-01
   9.9631024e-01   3.6337500e-01
   9.9633489e-01   3.6537500e-01
   9.9635620e-01   3.6737500e-01
   9.9637653e-01   3.6937500e-01
   9.9640130e-01   3.7137500e-01
   9.9642459e-01   3.7337500e-01
   9.9644962e-01   3.7537500e-01
   9.9647201e-01   3.7737500e-01
   9.9649236e-01   3.7937500e-01
   9.9651184e-01   3.8140000e-01
   9.9652821e-01   3.8340000e-01
   9.9654733e-01   3.8540000e-01
   9.9656712e-01   3.8740000e-01
   9.9658596e-01   3.8940000e-01
   9.9660682e-01   3.9142500e-01
   9.9662452e-01   3.9342500e-01
   9.9664107e-01   3.9542500e-01
   9.9666153e-01   3.9742500e-01
   9.9667863e-01   3.9942500e-01
   9.9669671e-01   4.0142500e-01
   9.9671801e-01   4.0342500e-01
   9.9673758e-01   4.0542500e-01
   9.9675527e-01   4.0742500e-01
   9.9677694e-01   4.0942500e-01
   9.9679364e-01   4.1142500e-01
   9.9680975e-01   4.1345000e-01
   9.9682579e-01   4.1545000e-01
   9.9684349e-01   4.1745000e-01
   9.9686015e-01   4.1945000e-01
   9.9687323e-01   4.2145000e-01
   9.9688916e-01   4.2345000e-01
   9.9690672e-01   4.2547500e-01
   9.9692135e-01   4.2747500e-01
   9.9693584e-01   4.2947500e-01
   9.9695175e-01   4.3147500e-01
   9.9696365e-01   4.3347500e-01
   9.9697716e-01   4.3547500e-01
   9.9699092e-01   4.3747500e-01
   9.9700442e-01   4.3947500e-01
   9.9701715e-01   4.4147500e-01
   9.9702901e-01   4.4347500e-01
   9.9704189e-01   4.4547500e-01
   9.9705558e-01   4.4747500e-01
   9.9706611e-01   4.4950000e-01
   9.9707808e-01   4.5150000e-01
   9.9709173e-01   4.5350000e-01
   9.9710144e-01   4.5550000e-01
   9.9711243e-01   4.5750000e-01
   9.9712289e-01   4.5950000e-01
   9.9713275e-01   4.6150000e-01
   9.9714317e-01   4.6350000e-01
   9.9715295e-01   4.6550000e-01
   9.9716299e-01   4.6750000e-01
   9.9717271e-01   4.6950000e-01
   9.9718298e-01   4.7150000e-01
   9.9719313e-01   4.7350000e-01
   9.9720390e-01   4.7550000e-01
   9.9721359e-01   4.7750000e-01
   9.9722374e-01   4.7950000e-01
   9.9723365e-01   4.8150000e-01
   9.9724505e-01   4.8350000e-01
   9.9725443e-01   4.8550000e-01
   9.9726427e-01   4.8750000e-01
   9.9727243e-01   4.8950000e-01
   9.9728015e-01   4.9150000e-01
   9.9728935e-01   4.9350000e-01
   9.9729803e-01   4.9550000e-01
   9.9730653e-01   4.9752500e-01
   9.9731484e-01   4.9952500e-01
   9.9732283e-01   5.0152500e-01
   9.9733118e-01   5.0352500e-01
   9.9734020e-01   5.0552500e-01
   9.9734774e-01   5.0752500e-01
   9.9735513e-01   5.0952500e-01
   9.9736267e-01   5.1152500e-01
   9.9736936e-01   5.1352500e-01
   9.9737727e-01   5.1552500e-01
   9.9738586e-01   5.1755000e-01
   9.9739454e-01   5.1955000e-01
   9.9740038e-01   5.2155000e-01
   9.9740761e-01   5.2355000e-01
   9.9741432e-01   5.2555000e-01
   9.9742035e-01   5.2755000e-01
   9.9742746e-01   5.2955000e-01
   9.9743346e-01   5.3155000e-01
   9.9743956e-01   5.3355000e-01
   9.9744530e-01   5.3555000e-01
   9.9745245e-01   5.3757500e-01
   9.9745924e-01   5.3957500e-01
   9.9746574e-01   5.4157500e-01
   9.9747171e-01   5.4357500e-01
   9.9747832e-01   5.4557500e-01
   9.9748490e-01   5.4757500e-01
   9.9749056e-01   5.4957500e-01
   9.9749759e-01   5.5157500e-01
   9.9750358e-01   5.5357500e-01
   9.9750983e-01   5.5557500e-01
   9.9751539e-01   5.5757500e-01
   9.9752068e-01   5.5957500e-01
   9.9752567e-01   5.6157500e-01
   9.9753046e-01   5.6357500e-01
   9.9753534e-01   5.6557500e-01
   9.9754136e-01   5.6760000e-01
   9.9754669e-01   5.6960000e-01
   9.9755255e-01   5.7160000e-01
   9.9755846e-01   5.7360000e-01
   9.9756357e-01   5.7560000e-01
   9.9756978e-01   5.7760000e-01
   9.9757671e-01   5.7960000e-01
   9.9758168e-01   5.8160000e-01
   9.9758641e-01   5.8360000e-01
   9.9759156e-01   5.8560000e-01
   9.9759667e-01   5.8760000e-01
   9.9760200e-01   5.8960000e-01
   9.9760631e-01   5.9160000e-01
   9.9761174e-01   5.9360000e-01
   9.9761629e-01   5.9560000e-01
   9.9762110e-01   5.9760000e-01
   9.9762691e-01   5.9960000e-01
   9.9763157e-01   6.0160000e-01
   9.9763562e-01   6.0360000e-01
   9.9764019e-01   6.0560000e-01
   9.9764529e-01   6.0760000e-01
   9.9765057e-01   6.0962500e-01
   9.9765534e-01   6.1162500e-01
   9.9765990e-01   6.1365000e-01
   9.9766401e-01   6.1565000e-01
   9.9766902e-01   6.1765000e-01
   9.9767386e-01   6.1965000e-01
   9.9767795e-01   6.2165000e-01
   9.9768203e-01   6.2365000e-01
   9.9768642e-01   6.2565000e-01
   9.9769038e-01   6.2765000e-01
   9.9769440e-01   6.2965000e-01
   9.9769885e-01   6.3165000e-01
   9.9770309e-01   6.3365000e-01
   9.9770734e-01   6.3565000e-01
   9.9771162e-01   6.3767500e-01
   9.9771554e-01   6.3967500e-01
   9.9771913e-01   6.4167500e-01
   9.9772360e-01   6.4367500e-01
   9.9772749e-01   6.4567500e-01
   9.9773139e-01   6.4767500e-01
   9.9773524e-01   6.4970000e-01
   9.9773886e-01   6.5172500e-01
   9.9774225e-01   6.5375000e-01
   9.9774625e-01   6.5575000e-01
   9.9774973e-01   6.5775000e-01
   9.9775396e-01   6.5975000e-01
   9.9775872e-01   6.6175000e-01
   9.9776390e-01   6.6377500e-01
   9.9776758e-01   6.6577500e-01
   9.9777136e-01   6.6777500e-01
   9.9777539e-01   6.6977500e-01
   9.9777988e-01   6.7177500e-01
   9.9778346e-01   6.7377500e-01
   9.9778870e-01   6.7577500e-01
   9.9779312e-01   6.7777500e-01
   9.9779702e-01   6.7977500e-01
   9.9780115e-01   6.8177500e-01
   9.9780445e-01   6.8377500e-01
   9.9780911e-01   6.8577500e-01
   9.9781301e-01   6.8777500e-01
   9.9781700e-01   6.8977500e-01
   9.9782026e-01   6.9177500e-01
   9.9782345e-01   6.9377500e-01
   9.9782670e-01   6.9577500e-01
   9.9783025e-01   6.9777500e-01
   9.9783438e-01   6.9977500e-01
   9.9783829e-01   7.0180000e-01
   9.9784237e-01   7.0380000e-01
   9.9784656e-01   7.0582500e-01
   9.9785001e-01   7.0782500e-01
   9.9785367e-01   7.0982500e-01
   9.9785686e-01   7.1182500e-01
   9.9786141e-01   7.1382500e-01
   9.9786559e-01   7.1582500e-01
   9.9786882e-01   7.1782500e-01
   9.9787254e-01   7.1982500e-01
   9.9787682e-01   7.2182500e-01
   9.9788089e-01   7.2382500e-01
   9.9788432e-01   7.2582500e-01
   9.9788807e-01   7.2782500e-01
   9.9789209e-01   7.2982500e-01
   9.9789551e-01   7.3182500e-01
   9.9789996e-01   7.3382500e-01
   9.9790390e-01   7.3582500e-01
   9.9790833e-01   7.3782500e-01
   9.9791218e-01   7.3982500e-01
   9.9791534e-01   7.4185000e-01
   9.9791889e-01   7.4385000e-01
   9.9792250e-01   7.4585000e-01
   9.9792616e-01   7.4785000e-01
   9.9792996e-01   7.4985000e-01
   9.9793387e-01   7.5185000e-01
   9.9793727e-01   7.5385000e-01
   9.9794108e-01   7.5585000e-01
   9.9794542e-01   7.5785000e-01
   9.9794909e-01   7.5985000e-01
   9.9795242e-01   7.6185000e-01
   9.9795659e-01   7.6385000e-01
   9.9795994e-01   7.6587500e-01
   9.9796414e-01   7.6787500e-01
   9.9796813e-01   7.6987500e-01
   9.9797245e-01   7.7187500e-01
   9.9797573e-01   7.7390000e-01
   9.9797948e-01   7.7590000e-01
   9.9798339e-01   7.7790000e-01
   9.9798699e-01   7.7990000e-01
   9.9799132e-01   7.8190000e-01
   9.9799487e-01   7.8390000e-01
   9.9799854e-01   7.8590000e-01
   9.9800212e-01   7.8790000e-01
   9.9800662e-01   7.8990000e-01
   9.9801038e-01   7.9190000e-01
   9.9801410e-01   7.9390000e-01
   9.9801795e-01   7.9590000e-01
   9.9802212e-01   7.9790000e-01
   9.9802703e-01   7.9990000e-01
   9.9803159e-01   8.0190000e-01
   9.9803535e-01   8.0390000e-01
   9.9803910e-01   8.0590000e-01
   9.9804330e-01   8.0790000e-01
   9.9804735e-01   8.0990000e-01
   9.9805168e-01   8.1190000e-01
   9.9805631e-01   8.1390000e-01
   9.9805932e-01   8.1590000e-01
   9.9806313e-01   8.1790000e-01
   9.9806820e-01   8.1990000e-01
   9.9807269e-01   8.2190000e-01
   9.9807684e-01   8.2390000e-01
   9.9808079e-01   8.2592500e-01
   9.9808496e-01   8.2792500e-01
   9.9808850e-01   8.2992500e-01
   9.9809250e-01   8.3192500e-01
   9.9809714e-01   8.3392500e-01
   9.9810135e-01   8.3592500e-01
   9.9810561e-01   8.3792500e-01
   9.9810965e-01   8.3992500e-01
   9.9811479e-01   8.4192500e-01
   9.9811936e-01   8.4392500e-01
   9.9812384e-01   8.4592500e-01
   9.9812862e-01   8.4792500e-01
   9.9813191e-01   8.4992500e-01
   9.9813596e-01   8.5192500e-01
   9.9813966e-01   8.5392500e-01
   9.9814344e-01   8.5592500e-01
   9.9814848e-01   8.5792500e-01
   9.9815300e-01   8.5992500e-01
   9.9815665e-01   8.6192500e-01
   9.9816120e-01   8.6392500e-01
   9.9816492e-01   8.6592500e-01
   9.9816908e-01   8.6792500e-01
   9.9817469e-01   8.6992500e-01
   9.9817960e-01   8.7192500e-01
   9.9818428e-01   8.7392500e-01
   9.9818880e-01   8.7592500e-01
   9.9819390e-01   8.7792500e-01
   9.9819932e-01   8.7992500e-01
   9.9820414e-01   8.8192500e-01
   9.9820964e-01   8.8392500e-01
   9.9821427e-01   8.8592500e-01
   9.9821938e-01   8.8792500e-01
   9.9822391e-01   8.8992500e-01
   9.9822801e-01   8.9192500e-01
   9.9823341e-01   8.9392500e-01
   9.9823812e-01   8.9592500e-01
   9.9824339e-01   8.9792500e-01
   9.9824925e-01   8.9992500e-01
   9.9825531e-01   9.0192500e-01
   9.9826103e-01   9.0395000e-01
   9.9826688e-01   9.0595000e-01
   9.9827254e-01   9.0795000e-01
   9.9827766e-01   9.0995000e-01
   9.9828341e-01   9.1195000e-01
   9.9828987e-01   9.1395000e-01
   9.9829526e-01   9.1595000e-01
   9.9830060e-01   9.1795000e-01
   9.9830655e-01   9.1995000e-01
   9.9831289e-01   9.2195000e-01
   9.9832027e-01   9.2395000e-01
   9.9832758e-01   9.2595000e-01
   9.9833412e-01   9.2795000e-01
   9.9834045e-01   9.2995000e-01
   9.9834741e-01   9.3195000e-01
   9.9835538e-01   9.3395000e-01
   9.9836517e-01   9.3595000e-01
   9.9837265e-01   9.3795000e-01
   9.9838050e-01   9.3997500e-01
   9.9838729e-01   9.4197500e-01
   9.9839578e-01   9.4397500e-01
   9.9840332e-01   9.4597500e-01
   9.9841288e-01   9.4797500e-01
   9.9842253e-01   9.4997500e-01
   9.9843084e-01   9.5200000e-01
   9.9843935e-01   9.5400000e-01
   9.9844731e-01   9.5600000e-01
   9.9845688e-01   9.5800000e-01
   9.9846844e-01   9.6000000e-01
   9.9847962e-01   9.6200000e-01
   9.9849145e-01   9.6400000e-01
   9.9850389e-01   9.6600000e-01
   9.9851504e-01   9.6800000e-01
   9.9852741e-01   9.7000000e-01
   9.9854297e-01   9.7200000e-01
   9.9855626e-01   9.7400000e-01
   9.9857279e-01   9.7600000e-01
   9.9859035e-01   9.7800000e-01
   9.9860893e-01   9.8000000e-01
   9.9862748e-01   9.8200000e-01
   9.9864282e-01   9.8400000e-01
   9.9866390e-01   9.8600000e-01
   9.9869191e-01   9.8800000e-01
   9.9872279e-01   9.9000000e-01
   9.9876367e-01   9.9200000e-01
   9.9879974e-01   9.9400000e-01
   9.9886515e-01   9.9600000e-01
   9.9895791e-01   9.9800000e-01
   9.9953620e-01   1.0000000e+00


==> data/cdf2.txt <==
   9.0511950e-01   0.0000000e+00
   9.0511950e-01   2.5000000e-05
   9.0529193e-01   5.0000000e-05
   9.0569428e-01   7.5000000e-05
   9.0951145e-01   1.0000000e-04
   9.1034980e-01   1.2500000e-04
   9.1082431e-01   1.5000000e-04
   9.1168426e-01   1.7500000e-04
   9.1327801e-01   2.0000000e-04
   9.1384956e-01   2.2500000e-04
   9.1516344e-01   2.5000000e-04
   9.1558755e-01   2.7500000e-04
   9.1633560e-01   3.0000000e-04
   9.1780156e-01   3.2500000e-04
   9.1897093e-01   3.5000000e-04
   9.2113415e-01   3.7500000e-04
   9.2163742e-01   4.0000000e-04
   9.2181155e-01   4.2500000e-04
   9.2184482e-01   4.5000000e-04
   9.2249601e-01   4.7500000e-04
   9.2309861e-01   5.0000000e-04
   9.2318447e-01   5.2500000e-04
   9.2361122e-01   5.5000000e-04
   9.2454635e-01   5.7500000e-04
   9.2472739e-01   6.0000000e-04
   9.2527446e-01   6.2500000e-04
   9.2532408e-01   6.5000000e-04
   9.2572718e-01   6.7500000e-04
   9.2588862e-01   7.0000000e-04
   9.2613001e-01   7.2500000e-04
   9.2623572e-01   7.5000000e-04
   9.2646928e-01   7.7500000e-04
   9.2727283e-01   8.0000000e-04
   9.2729439e-01   8.2500000e-04
   9.2750082e-01   8.5000000e-04
   9.2767412e-01   8.7500000e-04
   9.2799051e-01   9.0000000e-04
   9.2800631e-01   9.2500000e-04
   9.2817780e-01   9.5000000e-04
   9.2821577e-01   9.7500000e-04
   9.2898583e-01   1.0000000e-03
   9.2966842e-01   1.0250000e-03
   9.2992709e-01   1.0500000e-03
   9.3041590e-01   1.0750000e-03
   9.3079459e-01   1.1000000e-03
   9.3126572e-01   1.1250000e-03
   9.3172456e-01   1.1500000e-03
   9.3195452e-01   1.1750000e-03
   9.3218392e-01   1.2000000e-03
   9.3256432e-01   1.2250000e-03
   9.3278272e-01   1.2500000e-03
   9.3310179e-01   1.2750000e-03
   9.3361394e-01   1.3000000e-03
   9.3379422e-01   1.3250000e-03
   9.3403107e-01   1.3500000e-03
   9.3417078e-01   1.3750000e-03
   9.3430531e-01   1.4000000e-03
   9.3433894e-01   1.4250000e-03
   9.3454757e-01   1.4500000e-03
   9.3506442e-01   1.4750000e-03
   9.3507658e-01   1.5000000e-03
   9.3540696e-01   1.5250000e-03
   9.3603094e-01   1.5500000e-03
   9.3662339e-01   1.5750000e-03
   9.3695592e-01   1.6000000e-03
   9.3700899e-01   1.6250000e-03
   9.3721444e-01   1.6500000e-03
   9.3743568e-01   1.6750000e-03
   9.3768796e-01   1.7000000e-03
   9.3771028e-01   1.7250000e-03
   9.3790947e-01   1.7500000e-03
   9.3825448e-01   1.7750000e-03
   9.3833521e-01   1.8000000e-03
   9.3854824e-01   1.8250000e-03
   9.3858719e-01   1.8500000e-03
   9.3858936e-01   1.8750000e-03
   9.3863982e-01   1.9000000e-03
   9.3875302e-01   1.9250000e-03
   9.3882032e-01   1.9500000e-03
   9.3891752e-01   1.9750000e-03
   9.3918728e-01   2.0000000e-03
   9.3968794e-01   2.0250000e-03
   9.3977793e-01   2.0500000e-03
   9.3986482e-01   2.0750000e-03
   9.3987114e-01   2.1000000e-03
   9.3989239e-01   2.1250000e-03
   9.3996299e-01   2.1500000e-03
   9.4000875e-01   2.1750000e-03
   9.4009443e-01   2.2000000e-03
   9.4015387e-01   2.2250000e-03
   9.4026754e-01   2.2500000e-03
   9.4033539e-01   2.2750000e-03
   9.4049734e-01   2.3000000e-03
   9.4063570e-01   2.3250000e-03
   9.4083052e-01   2.3500000e-03
   9.4093619e-01   2.3750000e-03
   9.4099272e-01   2.4000000e-03
   9.4102364e-01   2.4250000e-03
   9.4102717e-01   2.4500000e-03
   9.4103628e-01   2.4750000e-03
   9.4111491e-01   2.5000000e-03
   9.4119779e-01   2.5250000e-03
   9.4122141e-01   2.5500000e-03
   9.4146782e-01   2.5750000e-03
   9.4152069e-01   2.6000000e-03
   9.4155855e-01   2.6250000e-03
   9.4159745e-01   2.6500000e-03
   9.4200082e-01   2.6750000e-03
   9.4223435e-01   2.7000000e-03
   9.4229881e-01   2.7250000e-03
   9.4231124e-01   2.7500000e-03
   9.4236102e-01   2.8000000e-03
   9.4245704e-01   2.8250000e-03
   9.4261428e-01   2.8500000e-03
   9.4262282e-01   2.8750000e-03
   9.4271532e-01   2.9000000e-03
   9.4287160e-01   2.9250000e-03
   9.4303042e-01   2.9500000e-03
   9.4319682e-01   2.9750000e-03
   9.4335359e-01   3.0000000e-03
   9.4343961e-01   3.0250000e-03
   9.4347131e-01   3.0500000e-03
   9.4357114e-01   3.0750000e-03
   9.4378117e-01   3.1000000e-03
   9.4400234e-01   3.1250000e-03
   9.4400846e-01   3.1500000e-03
   9.4401379e-01   3.1750000e-03
   9.4402875e-01   3.2000000e-03
   9.4414124e-01   3.2250000e-03
   9.4416954e-01   3.2500000e-03
   9.4418385e-01   3.2750000e-03
   9.4419847e-01   3.3000000e-03
   9.4431669e-01   3.3250000e-03
   9.4456875e-01   3.3500000e-03
   9.4459922e-01   3.3750000e-03
   9.4473964e-01   3.4000000e-03
   9.4478901e-01   3.4250000e-03
   9.4507828e-01   3.4500000e-03
   9.4515612e-01   3.4750000e-03
   9.4528016e-01   3.5000000e-03
   9.4578781e-01   3.5250000e-03
   9.4582851e-01   3.5500000e-03
   9.4600755e-01   3.5750000e-03
   9.4611523e-01   3.6000000e-03
   9.4627768e-01   3.6250000e-03
   9.4634990e-01   3.6500000e-03
   9.4639271e-01   3.6750000e-03
   9.4645097e-01   3.7000000e-03
   9.4659736e-01   3.7250000e-03
   9.4691200e-01   3.7500000e-03
   9.4693610e-01   3.7750000e-03
   9.4713030e-01   3.8000000e-03
   9.4721744e-01   3.8250000e-03
   9.4728329e-01   3.8500000e-03
   9.4741670e-01   3.8750000e-03
   9.4746837e-01   3.9000000e-03
   9.4749385e-01   3.9250000e-03
   9.4756846e-01   3.9500000e-03
   9.4766615e-01   3.9750000e-03
   9.4780350e-01   4.0000000e-03
   9.4785646e-01   4.0250000e-03
   9.4785915e-01   4.0500000e-03
   9.4796433e-01   4.0750000e-03
   9.4798283e-01   4.1000000e-03
   9.4801343e-01   4.1250000e-03
   9.4808200e-01   4.1500000e-03
   9.4809608e-01   4.1750000e-03
   9.4810921e-01   4.2000000e-03
   9.4823087e-01   4.2250000e-03
   9.4843783e-01   4.2500000e-03
   9.4847565e-01   4.2750000e-03
   9.4849055e-01   4.3000000e-03
   9.4859690e-01   4.3250000e-03
   9.4874062e-01   4.3500000e-03
   9.4879272e-01   4.3750000e-03
   9.4881020e-01   4.4000000e-03
   9.4890955e-01   4.4250000e-03
   9.4903680e-01   4.4500000e-03
   9.4904911e-01   4.4750000e-03
   9.4929184e-01   4.5000000e-03
   9.4931746e-01   4.5250000e-03
   9.4935320e-01   4.5500000e-03
   9.4939252e-01   4.5750000e-03
   9.4946861e-01   4.6000000e-03
   9.4948671e-01   4.6250000e-03
   9.4949313e-01   4.6500000e-03
   9.4956167e-01   4.6750000e-03
   9.4959277e-01   4.7000000e-03
   9.4975727e-01   4.7250000e-03
   9.4980545e-01   4.7500000e-03
   9.4981550e-01   4.7750000e-03
   9.4992052e-01   4.8000000e-03
   9.4994198e-01   4.8250000e-03
   9.5006978e-01   4.8500000e-03
   9.5020914e-01   4.8750000e-03
   9.5022561e-01   4.9000000e-03
   9.5025431e-01   4.9250000e-03
   9.5028988e-01   4.9500000e-03
   9.5029833e-01   4.9750000e-03
   9.5040093e-01   5.0000000e-03
   9.5040501e-01   5.0250000e-03
   9.5137248e-01   5.2750000e-03
   9.5189879e-01   5.5250000e-03
   9.5266060e-01   5.8000000e-03
   9.5310173e-01   6.0500000e-03
   9.5363402e-01   6.3000000e-03
   9.5454517e-01   6.5500000e-03
   9.5484172e-01   6.8000000e-03
   9.5522272e-01   7.0500000e-03
   9.5578515e-01   7.3000000e-03
   9.5633841e-01   7.5500000e-03
   9.5669866e-01   7.8000000e-03
   9.5720576e-01   8.0500000e-03
   9.5761144e-01   8.3000000e-03
   9.5795039e-01   8.5500000e-03
   9.5813443e-01   8.8000000e-03
   9.5836254e-01   9.0500000e-03
   9.5876081e-01   9.3000000e-03
   9.5904519e-01   9.5500000e-03
   9.5933219e-01   9.8000000e-03
   9.5961173e-01   1.0050000e-02
   9.5987586e-01   1.0300000e-02
   9.6008763e-01   1.0550000e-02
   9.6047555e-01   1.0800000e-02
   9.6087422e-01   1.1050000e-02
   9.6106525e-01   1.1300000e-02
   9.6129404e-01   1.1550000e-02
   9.6157774e-01   1.1800000e-02
   9.6171983e-01   1.2050000e-02
   9.6196921e-01   1.2325000e-02
   9.6229555e-01   1.2575000e-02
   9.6251034e-01   1.2825000e-02
   9.6275909e-01   1.3075000e-02
   9.6311016e-01   1.3325000e-02
   9.6338043e-01   1.3575000e-02
   9.6359998e-01   1.3825000e-02
   9.6378830e-01   1.4075000e-02
   9.6401159e-01   1.4325000e-02
   9.6427180e-01   1.4575000e-02
   9.6458905e-01   1.4825000e-02
   9.6486180e-01   1.5075000e-02
   9.6505420e-01   1.5325000e-02
   9.6517420e-01   1.5575000e-02
   9.6534812e-01   1.5825000e-02
   9.6556099e-01   1.6075000e-02
   9.6584584e-01   1.6325000e-02
   9.6602184e-01   1.6575000e-02
   9.6615300e-01   1.6825000e-02
   9.6623027e-01   1.7075000e-02
   9.6631839e-01   1.7325000e-02
   9.6649339e-01   1.7575000e-02
   9.6668879e-01   1.7825000e-02
   9.6686791e-01   1.8075000e-02
   9.6703024e-01   1.8325000e-02
   9.6723926e-01   1.8575000e-02
   9.6744170e-01   1.8825000e-02
   9.6753552e-01   1.9075000e-02
   9.6773578e-01   1.9325000e-02
   9.6793486e-01   1.9575000e-02
   9.6812501e-01   1.9825000e-02
   9.6826911e-01   2.0075000e-02
   9.6842628e-01   2.0325000e-02
   9.6851302e-01   2.0575000e-02
   9.6869110e-01   2.0825000e-02
   9.6882193e-01   2.1075000e-02
   9.6893274e-01   2.1325000e-02
   9.6903093e-01   2.1575000e-02
   9.6917376e-01   2.1825000e-02
   9.6933322e-01   2.2100000e-02
   9.6942045e-01   2.2350000e-02
   9.6955505e-01   2.2600000e-02
   9.6976366e-01   2.2850000e-02
   9.6986230e-01   2.3100000e-02
   9.6995819e-01   2.3350000e-02
   9.7010532e-01   2.3600000e-02
   9.7020778e-01   2.3850000e-02
   9.7032704e-01   2.4100000e-02
   9.7039964e-01   2.4350000e-02
   9.7062572e-01   2.4600000e-02
   9.7070371e-01   2.4850000e-02
   9.7082900e-01   2.5100000e-02
   9.7158150e-01   2.7100000e-02
   9.7237770e-01   2.9100000e-02
   9.7312237e-01   3.1100000e-02
   9.7380970e-01   3.3100000e-02
   9.7439606e-01   3.5100000e-02
   9.7507727e-01   3.7100000e-02
   9.7563468e-01   3.9100000e-02
   9.7615036e-01   4.1100000e-02
   9.7663437e-01   4.3100000e-02
   9.7701831e-01   4.5100000e-02
   9.7751899e-01   4.7100000e-02
   9.7807172e-01   4.9100000e-02
   9.7854708e-01   5.1100000e-02
   9.7898638e-01   5.3100000e-02
   9.7931371e-01   5.5100000e-02
   9.7964310e-01   5.7100000e-02
   9.7999293e-01   5.9100000e-02
   9.8033995e-01   6.1100000e-02
   9.8063777e-01   6.3100000e-02
   9.8094840e-01   6.5100000e-02
   9.8125477e-01   6.7100000e-02
   9.8154471e-01   6.9100000e-02
   9.8184878e-01   7.1100000e-02
   9.8214535e-01   7.3100000e-02
   9.8237113e-01   7.5100000e-02
   9.8263801e-01   7.7100000e-02
   9.8286589e-01   7.9100000e-02
   9.8316083e-01   8.1100000e-02
   9.8342150e-01   8.3100000e-02
   9.8368765e-01   8.5100000e-02
   9.8388236e-01   8.7100000e-02
   9.8408681e-01   8.9100000e-02
   9.8425850e-01   9.1100000e-02
   9.8444595e-01   9.3100000e-02
   9.8466869e-01   9.5100000e-02
   9.8486662e-01   9.7100000e-02
   9.8506840e-01   9.9100000e-02
   9.8524791e-01   1.0110000e-01
   9.8542140e-01   1.0310000e-01
   9.8562046e-01   1.0510000e-01
   9.8581541e-01   1.0710000e-01
   9.8601047e-01   1.0910000e-01
   9.8616441e-01   1.1110000e-01
   9.8632986e-01   1.1310000e-01
   9.8648572e-01   1.1510000e-01
   9.8663051e-01   1.1710000e-01
   9.8677635e-01   1.1910000e-01
   9.8693378e-01   1.2110000e-01
   9.8707627e-01   1.2310000e-01
   9.8719021e-01   1.2510000e-01
   9.8734067e-01   1.2710000e-01
   9.8744964e-01   1.2910000e-01
   9.8758632e-01   1.3112500e-01
   9.8771198e-01   1.3312500e-01
   9.8782989e-01   1.3512500e-01
   9.8794333e-01   1.3712500e-01
   9.8806090e-01   1.3912500e-01
   9.8816793e-01   1.4112500e-01
   9.8827359e-01   1.4312500e-01
   9.8841019e-01   1.4512500e-01
   9.8852045e-01   1.4712500e-01
   9.8861114e-01   1.4912500e-01
   9.8871016e-01   1.5112500e-01
   9.8882233e-01   1.5312500e-01
   9.8891634e-01   1.5515000e-01
   9.8901707e-01   1.5715000e-01
   9.8912028e-01   1.5915000e-01
   9.8923276e-01   1.6115000e-01
   9.8933664e-01   1.6315000e-01
   9.8942384e-01   1.6515000e-01
   9.8951171e-01   1.6715000e-01
   9.8960293e-01   1.6915000e-01
   9.8970184e-01   1.7115000e-01
   9.8979237e-01   1.7315000e-01
   9.8987950e-01   1.7517500e-01
   9.8995028e-01   1.7717500e-01
   9.9003067e-01   1.7917500e-01
   9.9012080e-01   1.8117500e-01
   9.9020194e-01   1.8317500e-01
   9.9028363e-01   1.8517500e-01
   9.9035275e-01   1.8720000e-01
   9.9042066e-01   1.8920000e-01
   9.9050440e-01   1.9120000e-01
   9.9057970e-01   1.9320000e-01
   9.9067401e-01   1.9522500e-01
   9.9074377e-01   1.9722500e-01
   9.9081765e-01   1.9922500e-01
   9.9088847e-01   2.0122500e-01
   9.9095176e-01   2.0322500e-01
   9.9100943e-01   2.0522500e-01
   9.9107152e-01   2.0722500e-01
   9.9112878e-01   2.0922500e-01
   9.9119906e-01   2.1122500e-01
   9.9126343e-01   2.1322500e-01
   9.9133336e-01   2.1522500e-01
   9.9138264e-01   2.1722500e-01
   9.9144572e-01   2.1922500e-01
   9.9150091e-01   2.2122500e-01
   9.9156014e-01   2.2322500e-01
   9.9161730e-01   2.2522500e-01
   9.9167605e-01   2.2722500e-01
   9.9173954e-01   2.2922500e-01
   9.9179258e-01   2.3122500e-01
   9.9184976e-01   2.3325000e-01
   9.9191251e-01   2.3525000e-01
   9.9197035e-01   2.3725000e-01
   9.9201808e-01   2.3925000e-01
   9.9206408e-01   2.4125000e-01
   9.9212637e-01   2.4325000e-01
   9.9218255e-01   2.4525000e-01
   9.9222419e-01   2.4725000e-01
   9.9228404e-01   2.4925000e-01
   9.9233306e-01   2.5125000e-01
   9.9238275e-01   2.5325000e-01
   9.9242674e-01   2.5527500e-01
   9.9247849e-01   2.5727500e-01
   9.9252791e-01   2.5927500e-01
   9.9257182e-01   2.6127500e-01
   9.9262318e-01   2.6327500e-01
   9.9266742e-01   2.6527500e-01
   9.9271958e-01   2.6727500e-01
   9.9276516e-01   2.6927500e-01
   9.9280460e-01   2.7127500e-01
   9.9285057e-01   2.7327500e-01
   9.9289379e-01   2.7527500e-01
   9.9292998e-01   2.7727500e-01
   9.9297386e-01   2.7927500e-01
   9.9301597e-01   2.8130000e-01
   9.9305749e-01   2.8330000e-01
   9.9309544e-01   2.8530000e-01
   9.9313640e-01   2.8730000e-01
   9.9317127e-01   2.8930000e-01
   9.9320890e-01   2.9130000e-01
   9.9324535e-01   2.9330000e-01
   9.9328295e-01   2.9530000e-01
   9.9331496e-01   2.9730000e-01
   9.9334936e-01   2.9930000e-01
   9.9338475e-01   3.0130000e-01
   9.9342182e-01   3.0330000e-01
   9.9345103e-01   3.0530000e-01
   9.9348095e-01   3.0732500e-01
   9.9351327e-01   3.0932500e-01
   9.9354259e-01   3.1135000e-01
   9.9357542e-01   3.1335000e-01
   9.9360293e-01   3.1537500e-01
   9.9363120e-01   3.1737500e-01
   9.9366432e-01   3.1937500e-01
   9.9369238e-01   3.2137500e-01
   9.9371785e-01   3.2337500e-01
   9.9374472e-01   3.2537500e-01
   9.9377408e-01   3.2737500e-01
   9.9379734e-01   3.2937500e-01
   9.9382215e-01   3.3137500e-01
   9.9384698e-01   3.3337500e-01
   9.9387650e-01   3.3537500e-01
   9.9390471e-01   3.3737500e-01
   9.9392719e-01   3.3937500e-01
   9.9395570e-01   3.4137500e-01
   9.9398560e-01   3.4337500e-01
   9.9400927e-01   3.4537500e-01
   9.9403492e-01   3.4737500e-01
   9.9405951e-01   3.4937500e-01
   9.9408359e-01   3.5137500e-01
   9.9410386e-01   3.5337500e-01
   9.9412428e-01   3.5537500e-01
   9.9415066e-01   3.5737500e-01
   9.9417153e-01   3.5937500e-01
   9.9418959e-01   3.6137500e-01
   9.9421051e-01   3.6337500e-01
   9.9422975e-01   3.6537500e-01
   9.9424635e-01   3.6737500e-01
   9.9426324e-01   3.6937500e-01
   9.9428336e-01   3.7137500e-01
   9.9430282e-01   3.7337500e-01
   9.9432497e-01   3.7537500e-01
   9.9434254e-01   3.7737500e-01
   9.9435673e-01   3.7937500e-01
   9.9437458e-01   3.8137500e-01
   9.9439144e-01   3.8337500e-01
   9.9441114e-01   3.8537500e-01
   9.9443099e-01   3.8737500e-01
   9.9444795e-01   3.8937500e-01
   9.9446504e-01   3.9137500e-01
   9.9448311e-01   3.9337500e-01
   9.9449926e-01   3.9537500e-01
   9.9451387e-01   3.9737500e-01
   9.9452958e-01   3.9937500e-01
   9.9454315e-01   4.0137500e-01
   9.9455349e-01   4.0337500e-01
   9.9456787e-01   4.0537500e-01
   9.9458415e-01   4.0737500e-01
   9.9459853e-01   4.0937500e-01
   9.9460941e-01   4.1137500e-01
   9.9462340e-01   4.1340000e-01
   9.9463662e-01   4.1540000e-01
   9.9464765e-01   4.1740000e-01
   9.9466054e-01   4.1940000e-01
   9.9467352e-01   4.2140000e-01
   9.9468612e-01   4.2342500e-01
   9.9469980e-01   4.2542500e-01
   9.9471029e-01   4.2742500e-01
   9.9472236e-01   4.2945000e-01
   9.9473190e-01   4.3145000e-01
   9.9474484e-01   4.3345000e-01
   9.9475721e-01   4.3545000e-01
   9.9476864e-01   4.3745000e-01
   9.9478263e-01   4.3945000e-01
   9.9479526e-01   4.4145000e-01
   9.9480882e-01   4.4345000e-01
   9.9481920e-01   4.4545000e-01
   9.9483102e-01   4.4745000e-01
   9.9484101e-01   4.4945000e-01
   9.9485183e-01   4.5145000e-01
   9.9486219e-01   4.5345000e-01
   9.9487419e-01   4.5545000e-01
   9.9488541e-01   4.5745000e-01
   9.9489740e-01   4.5945000e-01
   9.9490707e-01   4.6145000e-01
   9.9491666e-01   4.6345000e-01
   9.9492662e-01   4.6545000e-01
   9.9493531e-01   4.6745000e-01
   9.9494485e-01   4.6945000e-01
   9.9495535e-01   4.7147500e-01
   9.9496550e-01   4.7350000e-01
   9.9497717e-01   4.7552500e-01
   9.9498507e-01   4.7752500e-01
   9.9499426e-01   4.7952500e-01
   9.9500428e-01   4.8152500e-01
   9.9501420e-01   4.8352500e-01
   9.9502428e-01   4.8552500e-01
   9.9503350e-01   4.8755000e-01
   9.9504415e-01   4.8955000e-01
   9.9505362e-01   4.9155000e-01
   9.9506404e-01   4.9355000e-01
   9.9507266e-01   4.9557500e-01
   9.9508142e-01   4.9757500e-01
   9.9508898e-01   4.9960000e-01
   9.9509870e-01   5.0160000e-01
   9.9510840e-01   5.0360000e-01
   9.9511656e-01   5.0560000e-01
   9.9512430e-01   5.0760000e-01
   9.9513389e-01   5.0960000e-01
   9.9514230e-01   5.1160000e-01
   9.9515104e-01   5.1360000e-01
   9.9515948e-01   5.1560000e-01
   9.9516822e-01   5.1760000e-01
   9.9517753e-01   5.1960000e-01
   9.9518416e-01   5.2160000e-01
   9.9519313e-01   5.2360000e-01
   9.9520069e-01   5.2560000e-01
   9.9520980e-01   5.2760000e-01
   9.9521756e-01   5.2960000e-01
   9.9522564e-01   5.3160000e-01
   9.9523495e-01   5.3360000e-01
   9.9524347e-01   5.3560000e-01
   9.9525123e-01   5.3760000e-01
   9.9525843e-01   5.3960000e-01
   9.9526573e-01   5.4160000e-01
   9.9527316e-01   5.4362500e-01
   9.9527981e-01   5.4562500e-01
   9.9528788e-01   5.4762500e-01
   9.9529654e-01   5.4962500e-01
   9.9530399e-01   5.5162500e-01
   9.9531147e-01   5.5362500e-01
   9.9531835e-01   5.5562500e-01
   9.9532467e-01   5.5762500e-01
   9.9533168e-01   5.5962500e-01
   9.9533818e-01   5.6162500e-01
   9.9534550e-01   5.6362500e-01
   9.9535172e-01   5.6562500e-01
   9.9535844e-01   5.6762500e-01
   9.9536422e-01   5.6962500e-01
   9.9537301e-01   5.7162500e-01
   9.9538012e-01   5.7362500e-01
   9.9538768e-01   5.7562500e-01
   9.9539519e-01   5.7762500e-01
   9.9540251e-01   5.7962500e-01
   9.9540912e-01   5.8162500e-01
   9.9541696e-01   5.8362500e-01
   9.9542403e-01   5.8562500e-01
   9.9543049e-01   5.8762500e-01
   9.9543651e-01   5.8962500e-01
   9.9544314e-01   5.9162500e-01
   9.9544966e-01   5.9362500e-01
   9.9545681e-01   5.9565000e-01
   9.9546296e-01   5.9765000e-01
   9.9546899e-01   5.9965000e-01
   9.9547513e-01   6.0165000e-01
   9.9548187e-01   6.0365000e-01
   9.9548845e-01   6.0565000e-01
   9.9549443e-01   6.0765000e-01
   9.9550077e-01   6.0965000e-01
   9.9550728e-01   6.1165000e-01
   9.9551401e-01   6.1365000e-01
   9.9552024e-01   6.1565000e-01
   9.9552628e-01   6.1765000e-01
   9.9553434e-01   6.1965000e-01
   9.9554067e-01   6.2165000e-01
   9.9554755e-01   6.2365000e-01
   9.9555383e-01   6.2565000e-01
   9.9556051e-01   6.2765000e-01
   9.9556730e-01   6.2965000e-01
   9.9557470e-01   6.3165000e-01
   9.9558062e-01   6.3365000e-01
   9.9558615e-01   6.3565000e-01
   9.9559435e-01   6.3765000e-01
   9.9560041e-01   6.3965000e-01
   9.9560900e-01   6.4165000e-01
   9.9561587e-01   6.4365000e-01
   9.9562235e-01   6.4565000e-01
   9.9562897e-01   6.4765000e-01
   9.9563467e-01   6.4965000e-01
   9.9564088e-01   6.5165000e-01
   9.9564678e-01   6.5367500e-01
   9.9565407e-01   6.5567500e-01
   9.9566019e-01   6.5770000e-01
   9.9566528e-01   6.5970000e-01
   9.9567075e-01   6.6170000e-01
   9.9567662e-01   6.6370000e-01
   9.9568094e-01   6.6570000e-01
   9.9568736e-01   6.6770000e-01
   9.9569357e-01   6.6970000e-01
   9.9569871e-01   6.7170000e-01
   9.9570446e-01   6.7370000e-01
   9.9571148e-01   6.7570000e-01
   9.9571637e-01   6.7770000e-01
   9.9572227e-01   6.7970000e-01
   9.9572804e-01   6.8170000e-01
   9.9573464e-01   6.8370000e-01
   9.9574172e-01   6.8570000e-01
   9.9574747e-01   6.8770000e-01
   9.9575459e-01   6.8970000e-01
   9.9576067e-01   6.9170000e-01
   9.9576682e-01   6.9370000e-01
   9.9577248e-01   6.9572500e-01
   9.9577860e-01   6.9772500e-01
   9.9578526e-01   6.9972500e-01
   9.9579143e-01   7.0172500e-01
   9.9579793e-01   7.0372500e-01
   9.9580390e-01   7.0572500e-01
   9.9581127e-01   7.0772500e-01
   9.9581821e-01   7.0972500e-01
   9.9582442e-01   7.1172500e-01
   9.9582950e-01   7.1375000e-01
   9.9583653e-01   7.1575000e-01
   9.9584241e-01   7.1775000e-01
   9.9584845e-01   7.1977500e-01
   9.9585454e-01   7.2177500e-01
   9.9586161e-01   7.2380000e-01
   9.9586649e-01   7.2580000e-01
   9.9587292e-01   7.2780000e-01
   9.9587863e-01   7.2980000e-01
   9.9588478e-01   7.3180000e-01
   9.9589148e-01   7.3380000e-01
   9.9589902e-01   7.3580000e-01
   9.9590630e-01   7.3780000e-01
   9.9591293e-01   7.3980000e-01
   9.9592020e-01   7.4180000e-01
   9.9592512e-01   7.4380000e-01
   9.9593036e-01   7.4582500e-01
   9.9593591e-01   7.4782500e-01
   9.9594260e-01   7.4982500e-01
   9.9594971e-01   7.5182500e-01
   9.9595490e-01   7.5382500e-01
   9.9596104e-01   7.5582500e-01
   9.9596635e-01   7.5782500e-01
   9.9597335e-01   7.5982500e-01
   9.9597905e-01   7.6182500e-01
   9.9598598e-01   7.6382500e-01
   9.9599316e-01   7.6585000e-01
   9.9599842e-01   7.6785000e-01
   9.9600470e-01   7.6987500e-01
   9.9601061e-01   7.7187500e-01
   9.9601622e-01   7.7387500e-01
   9.9602249e-01   7.7587500e-01
   9.9602837e-01   7.7787500e-01
   9.9603516e-01   7.7987500e-01
   9.9604245e-01   7.8187500e-01
   9.9604813e-01   7.8387500e-01
   9.9605388e-01   7.8587500e-01
   9.9606100e-01   7.8787500e-01
   9.9606689e-01   7.8987500e-01
   9.9607204e-01   7.9187500e-01
   9.9607809e-01   7.9387500e-01
   9.9608445e-01   7.9587500e-01
   9.9609076e-01   7.9787500e-01
   9.9609676e-01   7.9987500e-01
   9.9610398e-01   8.0187500e-01
   9.9611079e-01   8.0387500e-01
   9.9611692e-01   8.0587500e-01
   9.9612364e-01   8.0787500e-01
   9.9612997e-01   8.0987500e-01
   9.9613723e-01   8.1187500e-01
   9.9614278e-01   8.1387500e-01
   9.9614829e-01   8.1587500e-01
   9.9615526e-01   8.1787500e-01
   9.9616079e-01   8.1987500e-01
   9.9616738e-01   8.2187500e-01
   9.9617504e-01   8.2387500e-01
   9.9618273e-01   8.2587500e-01
   9.9619004e-01   8.2787500e-01
   9.9619662e-01   8.2987500e-01
   9.9620363e-01   8.3187500e-01
   9.9621146e-01   8.3387500e-01
   9.9621833e-01   8.3587500e-01
   9.9622514e-01   8.3787500e-01
   9.9623382e-01   8.3987500e-01
   9.9623957e-01   8.4187500e-01
   9.9624554e-01   8.4387500e-01
   9.9625315e-01   8.4587500e-01
   9.9625989e-01   8.4790000e-01
   9.9626775e-01   8.4990000e-01
   9.9627444e-01   8.5190000e-01
   9.9628246e-01   8.5390000e-01
   9.9628870e-01   8.5590000e-01
   9.9629906e-01   8.5790000e-01
   9.9630672e-01   8.5992500e-01
   9.9631310e-01   8.6192500e-01
   9.9632142e-01   8.6392500e-01
   9.9632904e-01   8.6592500e-01
   9.9633886e-01   8.6792500e-01
   9.9634738e-01   8.6992500e-01
   9.9635459e-01   8.7192500e-01
   9.9636270e-01   8.7392500e-01
   9.9636909e-01   8.7592500e-01
   9.9637642e-01   8.7792500e-01
   9.9638308e-01   8.7992500e-01
   9.9639074e-01   8.8192500e-01
   9.9639921e-01   8.8392500e-01
   9.9640676e-01   8.8592500e-01
   9.9641501e-01   8.8792500e-01
   9.9642531e-01   8.8992500e-01
   9.9643364e-01   8.9192500e-01
   9.9644182e-01   8.9392500e-01
   9.9645226e-01   8.9592500e-01
   9.9646092e-01   8.9792500e-01
   9.9646983e-01   8.9992500e-01
   9.9647808e-01   9.0192500e-01
   9.9648622e-01   9.0392500e-01
   9.9649663e-01   9.0592500e-01
   9.9650570e-01   9.0792500e-01
   9.9651426e-01   9.0992500e-01
   9.9652461e-01   9.1192500e-01
   9.9653679e-01   9.1392500e-01
   9.9654552e-01   9.1592500e-01
   9.9655569e-01   9.1792500e-01
   9.9656512e-01   9.1995000e-01
   9.9657325e-01   9.2195000e-01
   9.9658487e-01   9.2395000e-01
   9.9659615e-01   9.2595000e-01
   9.9660784e-01   9.2795000e-01
   9.9661963e-01   9.2995000e-01
   9.9663303e-01   9.3195000e-01
   9.9664354e-01   9.3395000e-01
   9.9665506e-01   9.3595000e-01
   9.9666695e-01   9.3795000e-01
   9.9667956e-01   9.3995000e-01
   9.9669200e-01   9.4195000e-01
   9.9670693e-01   9.4395000e-01
   9.9671898e-01   9.4595000e-01
   9.9673045e-01   9.4795000e-01
   9.9674292e-01   9.4995000e-01
   9.9675658e-01   9.5197500e-01
   9.9677389e-01   9.5397500e-01
   9.9679104e-01   9.5600000e-01
   9.9680607e-01   9.5800000e-01
   9.9682340e-01   9.6000000e-01
   9.9683975e-01   9.6200000e-01
   9.9685412e-01   9.6400000e-01
   9.9687688e-01   9.6600000e-01
   9.9689823e-01   9.6800000e-01
   9.9691658e-01   9.7000000e-01
   9.9693687e-01   9.7200000e-01
   9.9695872e-01   9.7400000e-01
   9.9697913e-01   9.7600000e-01
   9.9700568e-01   9.7800000e-01
   9.9702804e-01   9.8000000e-01
   9.9705674e-01   9.8200000e-01
   9.9709217e-01   9.8400000e-01
   9.9712206e-01   9.8600000e-01
   9.9715860e-01   9.8800000e-01
   9.9719485e-01   9.9000000e-01
   9.9724336e-01   9.9200000e-01
   9.9729385e-01   9.9400000e-01
   9.9738010e-01   9.9600000e-01
   9.9750895e-01   9.9800000e-01
   9.9798514e-01   1.0000000e+00


==> data/cdf3.txt <==
   8.9673409e-01   0.0000000e+00
   8.9673409e-01   2.5000000e-05
   8.9930526e-01   5.0000000e-05
   9.0178151e-01   7.5000000e-05
   9.0185854e-01   1.0000000e-04
   9.0193017e-01   1.2500000e-04
   9.0705608e-01   1.5000000e-04
   9.0727939e-01   1.7500000e-04
   9.1019146e-01   2.0000000e-04
   9.1053845e-01   2.2500000e-04
   9.1080918e-01   2.5000000e-04
   9.1259567e-01   2.7500000e-04
   9.1420364e-01   3.0000000e-04
   9.1445598e-01   3.2500000e-04
   9.1571386e-01   3.5000000e-04
   9.1627325e-01   3.7500000e-04
   9.1661851e-01   4.0000000e-04
   9.1685356e-01   4.2500000e-04
   9.1737112e-01   4.5000000e-04
   9.1776827e-01   4.7500000e-04
   9.1842873e-01   5.0000000e-04
   9.1859755e-01   5.2500000e-04
   9.1900228e-01   5.5000000e-04
   9.1945846e-01   5.7500000e-04
   9.1984196e-01   6.0000000e-04
   9.2047748e-01   6.2500000e-04
   9.2111379e-01   6.5000000e-04
   9.2194106e-01   6.7500000e-04
   9.2217133e-01   7.0000000e-04
   9.2349596e-01   7.2500000e-04
   9.2424060e-01   7.5000000e-04
   9.2471592e-01   7.7500000e-04
   9.2473300e-01   8.0000000e-04
   9.2509960e-01   8.2500000e-04
   9.2534369e-01   8.5000000e-04
   9.2545222e-01   8.7500000e-04
   9.2570792e-01   9.0000000e-04
   9.2599264e-01   9.2500000e-04
   9.2601292e-01   9.5000000e-04
   9.2651831e-01   9.7500000e-04
   9.2653645e-01   1.0000000e-03
   9.2663479e-01   1.0250000e-03
   9.2743526e-01   1.0500000e-03
   9.2743763e-01   1.0750000e-03
   9.2752857e-01   1.1000000e-03
   9.2783679e-01   1.1250000e-03
   9.2786306e-01   1.1500000e-03
   9.2795816e-01   1.1750000e-03
   9.2816991e-01   1.2000000e-03
   9.2848041e-01   1.2250000e-03
   9.2899784e-01   1.2500000e-03
   9.2925316e-01   1.2750000e-03
   9.2940953e-01   1.3000000e-03
   9.2966938e-01   1.3250000e-03
   9.2982871e-01   1.3500000e-03
   9.3032181e-01   1.3750000e-03
   9.3037349e-01   1.4000000e-03
   9.3066062e-01   1.4250000e-03
   9.3081805e-01   1.4500000e-03
   9.3099901e-01   1.4750000e-03
   9.3108430e-01   1.5000000e-03
   9.3222616e-01   1.5250000e-03
   9.3230697e-01   1.5500000e-03
   9.3235627e-01   1.5750000e-03
   9.3259227e-01   1.6000000e-03
   9.3290577e-01   1.6250000e-03
   9.3295442e-01   1.6500000e-03
   9.3298507e-01   1.6750000e-03
   9.3319532e-01   1.7000000e-03
   9.3345646e-01   1.7250000e-03
   9.3353956e-01   1.7500000e-03
   9.3373222e-01   1.7750000e-03
   9.3375877e-01   1.8000000e-03
   9.3381799e-01   1.8250000e-03
   9.3399115e-01   1.8500000e-03
   9.3411946e-01   1.8750000e-03
   9.3443018e-01   1.9000000e-03
   9.3454492e-01   1.9250000e-03
   9.3461608e-01   1.9500000e-03
   9.3465245e-01   1.9750000e-03
   9.3510324e-01   2.0000000e-03
   9.3520766e-01   2.0250000e-03
   9.3566204e-01   2.0500000e-03
   9.3588721e-01   2.0750000e-03
   9.3601703e-01   2.1000000e-03
   9.3618949e-01   2.1250000e-03
   9.3621900e-01   2.1500000e-03
   9.3646753e-01   2.1750000e-03
   9.3653695e-01   2.2000000e-03
   9.3658491e-01   2.2250000e-03
   9.3661481e-01   2.2500000e-03
   9.3663851e-01   2.2750000e-03
   9.3672381e-01   2.3000000e-03
   9.3679751e-01   2.3250000e-03
   9.3686496e-01   2.3500000e-03
   9.3687822e-01   2.3750000e-03
   9.3702701e-01   2.4000000e-03
   9.3709265e-01   2.4250000e-03
   9.3721297e-01   2.4500000e-03
   9.3726733e-01   2.4750000e-03
   9.3734991e-01   2.5000000e-03
   9.3740193e-01   2.5250000e-03
   9.3748048e-01   2.5500000e-03
   9.3753332e-01   2.5750000e-03
   9.3758146e-01   2.6000000e-03
   9.3770920e-01   2.6250000e-03
   9.3793977e-01   2.6500000e-03
   9.3796062e-01   2.6750000e-03
   9.3798464e-01   2.7000000e-03
   9.3817670e-01   2.7250000e-03
   9.3824371e-01   2.7500000e-03
   9.3850870e-01   2.7750000e-03
   9.3862167e-01   2.8000000e-03
   9.3878066e-01   2.8250000e-03
   9.3885310e-01   2.8500000e-03
   9.3885889e-01   2.8750000e-03
   9.3889490e-01   2.9000000e-03
   9.3905873e-01   2.9250000e-03
   9.3917099e-01   2.9500000e-03
   9.3921567e-01   2.9750000e-03
   9.3931319e-01   3.0000000e-03
   9.3939405e-01   3.0250000e-03
   9.3969277e-01   3.0500000e-03
   9.3973164e-01   3.0750000e-03
   9.3975553e-01   3.1000000e-03
   9.3997360e-01   3.1250000e-03
   9.4015942e-01   3.1500000e-03
   9.4016100e-01   3.1750000e-03
   9.4022118e-01   3.2000000e-03
   9.4030192e-01   3.2250000e-03
   9.4034258e-01   3.2500000e-03
   9.4042784e-01   3.2750000e-03
   9.4060492e-01   3.3000000e-03
   9.4060623e-01   3.3250000e-03
   9.4068439e-01   3.3500000e-03
   9.4069861e-01   3.4000000e-03
   9.4073724e-01   3.4250000e-03
   9.4104732e-01   3.4500000e-03
   9.4116167e-01   3.4750000e-03
   9.4116561e-01   3.5000000e-03
   9.4120018e-01   3.5250000e-03
   9.4131554e-01   3.5500000e-03
   9.4140016e-01   3.5750000e-03
   9.4141332e-01   3.6000000e-03
   9.4145784e-01   3.6250000e-03
   9.4148469e-01   3.6500000e-03
   9.4153178e-01   3.6750000e-03
   9.4193389e-01   3.7000000e-03
   9.4201243e-01   3.7250000e-03
   9.4208954e-01   3.7500000e-03
   9.4214707e-01   3.7750000e-03
   9.4220650e-01   3.8000000e-03
   9.4225445e-01   3.8250000e-03
   9.4226488e-01   3.8500000e-03
   9.4230568e-01   3.8750000e-03
   9.4233855e-01   3.9000000e-03
   9.4252894e-01   3.9250000e-03
   9.4261023e-01   3.9500000e-03
   9.4276410e-01   3.9750000e-03
   9.4308921e-01   4.0000000e-03
   9.4330287e-01   4.0250000e-03
   9.4331532e-01   4.0500000e-03
   9.4332447e-01   4.0750000e-03
   9.4346928e-01   4.1000000e-03
   9.4350307e-01   4.1250000e-03
   9.4352555e-01   4.1500000e-03
   9.4358144e-01   4.1750000e-03
   9.4361072e-01   4.2000000e-03
   9.4365989e-01   4.2250000e-03
   9.4372495e-01   4.2500000e-03
   9.4376988e-01   4.2750000e-03
   9.4380393e-01   4.3000000e-03
   9.4380425e-01   4.3250000e-03
   9.4380538e-01   4.3500000e-03
   9.4381842e-01   4.3750000e-03
   9.4405862e-01   4.4000000e-03
   9.4438085e-01   4.4250000e-03
   9.4438164e-01   4.4500000e-03
   9.4438997e-01   4.4750000e-03
   9.4442805e-01   4.5000000e-03
   9.4471991e-01   4.5250000e-03
   9.4489296e-01   4.5500000e-03
   9.4491341e-01   4.5750000e-03
   9.4495648e-01   4.6000000e-03
   9.4509698e-01   4.6250000e-03
   9.4522800e-01   4.6500000e-03
   9.4530500e-01   4.6750000e-03
   9.4545861e-01   4.7000000e-03
   9.4547566e-01   4.7250000e-03
   9.4556027e-01   4.7500000e-03
   9.4559807e-01   4.7750000e-03
   9.4564804e-01   4.8000000e-03
   9.4569066e-01   4.8250000e-03
   9.4569110e-01   4.8500000e-03
   9.4620987e-01   4.8750000e-03
   9.4628777e-01   4.9000000e-03
   9.4629917e-01   4.9250000e-03
   9.4632636e-01   4.9500000e-03
   9.4643603e-01   4.9750000e-03
   9.4662145e-01   5.0000000e-03
   9.4676011e-01   5.0250000e-03
   9.4728197e-01   5.3000000e-03
   9.4778037e-01   5.5500000e-03
   9.4860159e-01   5.8000000e-03
   9.4933117e-01   6.0500000e-03
   9.4972664e-01   6.3000000e-03
   9.5032792e-01   6.5500000e-03
   9.5068404e-01   6.8000000e-03
   9.5123423e-01   7.0500000e-03
   9.5165730e-01   7.3000000e-03
   9.5205470e-01   7.5500000e-03
   9.5237239e-01   7.8000000e-03
   9.5263169e-01   8.0500000e-03
   9.5341045e-01   8.3000000e-03
   9.5362890e-01   8.5500000e-03
   9.5408785e-01   8.8000000e-03
   9.5451277e-01   9.0500000e-03
   9.5470059e-01   9.3000000e-03
   9.5498921e-01   9.5500000e-03
   9.5535784e-01   9.8000000e-03
   9.5580453e-01   1.0050000e-02
   9.5610236e-01   1.0300000e-02
   9.5626613e-01   1.0550000e-02
   9.5640639e-01   1.0800000e-02
   9.5662496e-01   1.1050000e-02
   9.5697740e-01   1.1300000e-02
   9.5716743e-01   1.1550000e-02
   9.5751757e-01   1.1800000e-02
   9.5775458e-01   1.2050000e-02
   9.5812995e-01   1.2300000e-02
   9.5830080e-01   1.2575000e-02
   9.5849005e-01   1.2825000e-02
   9.5876857e-01   1.3075000e-02
   9.5903355e-01   1.3325000e-02
   9.5931125e-01   1.3575000e-02
   9.5954774e-01   1.3825000e-02
   9.5973869e-01   1.4075000e-02
   9.5994649e-01   1.4325000e-02
   9.6014621e-01   1.4575000e-02
   9.6027946e-01   1.4825000e-02
   9.6039249e-01   1.5075000e-02
   9.6067901e-01   1.5325000e-02
   9.6081619e-01   1.5575000e-02
   9.6102890e-01   1.5825000e-02
   9.6129281e-01   1.6075000e-02
   9.6156628e-01   1.6325000e-02
   9.6172919e-01   1.6575000e-02
   9.6191703e-01   1.6825000e-02
   9.6201719e-01   1.7075000e-02
   9.6225674e-01   1.7325000e-02
   9.6248886e-01   1.7575000e-02
   9.6260575e-01   1.7825000e-02
   9.6277525e-01   1.8075000e-02
   9.6289406e-01   1.8325000e-02
   9.6300695e-01   1.8575000e-02
   9.6320096e-01   1.8825000e-02
   9.6333543e-01   1.9075000e-02
   9.6347387e-01   1.9325000e-02
   9.6369363e-01   1.9575000e-02
   9.6390834e-01   1.9825000e-02
   9.6401469e-01   2.0075000e-02
   9.6407610e-01   2.0325000e-02
   9.6419929e-01   2.0575000e-02
   9.6428133e-01   2.0825000e-02
   9.6447616e-01   2.1075000e-02
   9.6460286e-01   2.1325000e-02
   9.6479726e-01   2.1575000e-02
   9.6485637e-01   2.1825000e-02
   9.6500419e-01   2.2075000e-02
   9.6521311e-01   2.2325000e-02
   9.6532284e-01   2.2575000e-02
   9.6538644e-01   2.2825000e-02
   9.6547217e-01   2.3075000e-02
   9.6562111e-01   2.3325000e-02
   9.6574449e-01   2.3575000e-02
   9.6583723e-01   2.3850000e-02
   9.6602800e-01   2.4100000e-02
   9.6613905e-01   2.4350000e-02
   9.6622567e-01   2.4600000e-02
   9.6630198e-01   2.4850000e-02
   9.6640957e-01   2.5100000e-02
   9.6743252e-01   2.7100000e-02
   9.6826455e-01   2.9100000e-02
   9.6899969e-01   3.1100000e-02
   9.6964869e-01   3.3100000e-02
   9.7022057e-01   3.5100000e-02
   9.7088748e-01   3.7100000e-02
   9.7153756e-01   3.9100000e-02
   9.7206685e-01   4.1100000e-02
   9.7249151e-01   4.3100000e-02
   9.7289700e-01   4.5100000e-02
   9.7339213e-01   4.7100000e-02
   9.7387370e-01   4.9100000e-02
   9.7429166e-01   5.1100000e-02
   9.7462967e-01   5.3100000e-02
   9.7511304e-01   5.5100000e-02
   9.7546301e-01   5.7100000e-02
   9.7584652e-01   5.9100000e-02
   9.7618164e-01   6.1100000e-02
   9.7649965e-01   6.3100000e-02
   9.7679870e-01   6.5100000e-02
   9.7709021e-01   6.7100000e-02
   9.7731262e-01   6.9100000e-02
   9.7757472e-01   7.1100000e-02
   9.7786561e-01   7.3100000e-02
   9.7814025e-01   7.5100000e-02
   9.7840560e-01   7.7100000e-02
   9.7863602e-01   7.9100000e-02
   9.7892353e-01   8.1100000e-02
   9.7920330e-01   8.3100000e-02
   9.7940659e-01   8.5100000e-02
   9.7968798e-01   8.7100000e-02
   9.7987962e-01   8.9100000e-02
   9.8012586e-01   9.1100000e-02
   9.8034268e-01   9.3100000e-02
   9.8056441e-01   9.5100000e-02
   9.8078348e-01   9.7100000e-02
   9.8098463e-01   9.9100000e-02
   9.8117150e-01   1.0110000e-01
   9.8134205e-01   1.0310000e-01
   9.8153655e-01   1.0510000e-01
   9.8171975e-01   1.0710000e-01
   9.8186762e-01   1.0910000e-01
   9.8203624e-01   1.1110000e-01
   9.8222527e-01   1.1310000e-01
   9.8237869e-01   1.1510000e-01
   9.8252076e-01   1.1710000e-01
   9.8267740e-01   1.1910000e-01
   9.8278989e-01   1.2110000e-01
   9.8290347e-01   1.2312500e-01
   9.8303769e-01   1.2512500e-01
   9.8319513e-01   1.2712500e-01
   9.8329177e-01   1.2912500e-01
   9.8342750e-01   1.3112500e-01
   9.8356904e-01   1.3312500e-01
   9.8367534e-01   1.3512500e-01
   9.8378412e-01   1.3712500e-01
   9.8391970e-01   1.3912500e-01
   9.8402928e-01   1.4112500e-01
   9.8415615e-01   1.4312500e-01
   9.8428246e-01   1.4512500e-01
   9.8439294e-01   1.4712500e-01
   9.8450092e-01   1.4915000e-01
   9.8458397e-01   1.5115000e-01
   9.8468388e-01   1.5317500e-01
   9.8479738e-01   1.5517500e-01
   9.8488111e-01   1.5717500e-01
   9.8498129e-01   1.5917500e-01
   9.8508723e-01   1.6117500e-01
   9.8517943e-01   1.6317500e-01
   9.8527466e-01   1.6517500e-01
   9.8536995e-01   1.6717500e-01
   9.8546772e-01   1.6917500e-01
   9.8555291e-01   1.7117500e-01
   9.8563477e-01   1.7317500e-01
   9.8572188e-01   1.7517500e-01
   9.8580823e-01   1.7717500e-01
   9.8588373e-01   1.7917500e-01
   9.8597074e-01   1.8117500e-01
   9.8605139e-01   1.8317500e-01
   9.8612895e-01   1.8517500e-01
   9.8620913e-01   1.8717500e-01
   9.8628604e-01   1.8917500e-01
   9.8636935e-01   1.9117500e-01
   9.8644315e-01   1.9317500e-01
   9.8650993e-01   1.9517500e-01
   9.8657907e-01   1.9722500e-01
   9.8664334e-01   1.9922500e-01
   9.8669933e-01   2.0122500e-01
   9.8675567e-01   2.0322500e-01
   9.8681397e-01   2.0522500e-01
   9.8688164e-01   2.0722500e-01
   9.8696075e-01   2.0922500e-01
   9.8702968e-01   2.1122500e-01
   9.8708311e-01   2.1322500e-01
   9.8714533e-01   2.1522500e-01
   9.8721030e-01   2.1722500e-01
   9.8726725e-01   2.1922500e-01
   9.8732747e-01   2.2125000e-01
   9.8737697e-01   2.2325000e-01
   9.8743372e-01   2.2525000e-01
   9.8748321e-01   2.2725000e-01
   9.8753581e-01   2.2925000e-01
   9.8758510e-01   2.3125000e-01
   9.8763385e-01   2.3325000e-01
   9.8767592e-01   2.3525000e-01
   9.8773461e-01   2.3725000e-01
   9.8779381e-01   2.3925000e-01
   9.8785739e-01   2.4125000e-01
   9.8790613e-01   2.4325000e-01
   9.8796029e-01   2.4525000e-01
   9.8801383e-01   2.4725000e-01
   9.8806692e-01   2.4925000e-01
   9.8811128e-01   2.5125000e-01
   9.8816226e-01   2.5325000e-01
   9.8821217e-01   2.5525000e-01
   9.8825014e-01   2.5725000e-01
   9.8829043e-01   2.5925000e-01
   9.8832328e-01   2.6125000e-01
   9.8836369e-01   2.6325000e-01
   9.8840913e-01   2.6525000e-01
   9.8844535e-01   2.6725000e-01
   9.8848667e-01   2.6927500e-01
   9.8852507e-01   2.7127500e-01
   9.8855995e-01   2.7327500e-01
   9.8859242e-01   2.7527500e-01
   9.8862365e-01   2.7727500e-01
   9.8866037e-01   2.7927500e-01
   9.8869432e-01   2.8127500e-01
   9.8872624e-01   2.8327500e-01
   9.8876020e-01   2.8527500e-01
   9.8879195e-01   2.8727500e-01
   9.8882486e-01   2.8927500e-01
   9.8885240e-01   2.9130000e-01
   9.8888345e-01   2.9330000e-01
   9.8891312e-01   2.9530000e-01
   9.8893939e-01   2.9730000e-01
   9.8896706e-01   2.9930000e-01
   9.8899829e-01   3.0130000e-01
   9.8902909e-01   3.0330000e-01
   9.8905074e-01   3.0530000e-01
   9.8908224e-01   3.0730000e-01
   9.8910890e-01   3.0930000e-01
   9.8913872e-01   3.1130000e-01
   9.8915845e-01   3.1330000e-01
   9.8918160e-01   3.1532500e-01
   9.8920606e-01   3.1732500e-01
   9.8923620e-01   3.1932500e-01
   9.8925798e-01   3.2132500e-01
   9.8928326e-01   3.2332500e-01
   9.8931030e-01   3.2532500e-01
   9.8933056e-01   3.2732500e-01
   9.8935061e-01   3.2935000e-01
   9.8937343e-01   3.3135000e-01
   9.8939805e-01   3.3335000e-01
   9.8941896e-01   3.3537500e-01
   9.8944284e-01   3.3737500e-01
   9.8946414e-01   3.3937500e-01
   9.8948552e-01   3.4137500e-01
   9.8950611e-01   3.4337500e-01
   9.8952556e-01   3.4537500e-01
   9.8954551e-01   3.4737500e-01
   9.8956730e-01   3.4937500e-01
   9.8958790e-01   3.5137500e-01
   9.8961307e-01   3.5337500e-01
   9.8963262e-01   3.5537500e-01
   9.8965296e-01   3.5737500e-01
   9.8967290e-01   3.5937500e-01
   9.8968897e-01   3.6137500e-01
   9.8970752e-01   3.6337500e-01
   9.8972527e-01   3.6537500e-01
   9.8974053e-01   3.6737500e-01
   9.8975959e-01   3.6940000e-01
   9.8978022e-01   3.7140000e-01
   9.8979869e-01   3.7340000e-01
   9.8981931e-01   3.7540000e-01
   9.8983899e-01   3.7740000e-01
   9.8985725e-01   3.7940000e-01
   9.8987547e-01   3.8140000e-01
   9.8989199e-01   3.8340000e-01
   9.8991130e-01   3.8540000e-01
   9.8992752e-01   3.8742500e-01
   9.8994456e-01   3.8942500e-01
   9.8996143e-01   3.9142500e-01
   9.8997774e-01   3.9342500e-01
   9.8999469e-01   3.9542500e-01
   9.9001127e-01   3.9742500e-01
   9.9002803e-01   3.9942500e-01
   9.9004592e-01   4.0142500e-01
   9.9005947e-01   4.0342500e-01
   9.9007483e-01   4.0542500e-01
   9.9009213e-01   4.0742500e-01
   9.9010822e-01   4.0942500e-01
   9.9012588e-01   4.1142500e-01
   9.9014145e-01   4.1342500e-01
   9.9015433e-01   4.1542500e-01
   9.9017306e-01   4.1745000e-01
   9.9019233e-01   4.1945000e-01
   9.9020512e-01   4.2145000e-01
   9.9022087e-01   4.2345000e-01
   9.9023379e-01   4.2545000e-01
   9.9024815e-01   4.2745000e-01
   9.9026318e-01   4.2945000e-01
   9.9027686e-01   4.3145000e-01
   9.9029187e-01   4.3345000e-01
   9.9030687e-01   4.3545000e-01
   9.9032185e-01   4.3745000e-01
   9.9033413e-01   4.3945000e-01
   9.9034996e-01   4.4145000e-01
   9.9036217e-01   4.4345000e-01
   9.9037405e-01   4.4547500e-01
   9.9038663e-01   4.4747500e-01
   9.9040275e-01   4.4947500e-01
   9.9041501e-01   4.5147500e-01
   9.9042826e-01   4.5347500e-01
   9.9044243e-01   4.5547500e-01
   9.9045629e-01   4.5747500e-01
   9.9046858e-01   4.5947500e-01
   9.9047954e-01   4.6147500e-01
   9.9049098e-01   4.6347500e-01
   9.9050271e-01   4.6547500e-01
   9.9051529e-01   4.6747500e-01
   9.9052734e-01   4.6950000e-01
   9.9054023e-01   4.7150000e-01
   9.9055274e-01   4.7350000e-01
   9.9056447e-01   4.7550000e-01
   9.9057775e-01   4.7750000e-01
   9.9059103e-01   4.7950000e-01
   9.9060351e-01   4.8150000e-01
   9.9061667e-01   4.8350000e-01
   9.9062618e-01   4.8550000e-01
   9.9064150e-01   4.8750000e-01
   9.9065480e-01   4.8950000e-01
   9.9066710e-01   4.9150000e-01
   9.9068056e-01   4.9350000e-01
   9.9069263e-01   4.9550000e-01
   9.9070683e-01   4.9750000e-01
   9.9071797e-01   4.9950000e-01
   9.9073101e-01   5.0150000e-01
   9.9074434e-01   5.0350000e-01
   9.9075775e-01   5.0550000e-01
   9.9076805e-01   5.0750000e-01
   9.9078136e-01   5.0950000e-01
   9.9079295e-01   5.1150000e-01
   9.9080599e-01   5.1350000e-01
   9.9081783e-01   5.1550000e-01
   9.9082790e-01   5.1750000e-01
   9.9083989e-01   5.1950000e-01
   9.9085011e-01   5.2152500e-01
   9.9086199e-01   5.2352500e-01
   9.9087350e-01   5.2552500e-01
   9.9088511e-01   5.2752500e-01
   9.9089560e-01   5.2952500e-01
   9.9090822e-01   5.3152500e-01
   9.9091866e-01   5.3352500e-01
   9.9093320e-01   5.3555000e-01
   9.9094402e-01   5.3755000e-01
   9.9095336e-01   5.3955000e-01
   9.9096566e-01   5.4155000e-01
   9.9097643e-01   5.4355000e-01
   9.9098807e-01   5.4555000e-01
   9.9100032e-01   5.4757500e-01
   9.9101117e-01   5.4957500e-01
   9.9102243e-01   5.5157500e-01
   9.9103274e-01   5.5360000e-01
   9.9104370e-01   5.5560000e-01
   9.9105511e-01   5.5760000e-01
   9.9106556e-01   5.5960000e-01
   9.9107819e-01   5.6160000e-01
   9.9108973e-01   5.6360000e-01
   9.9110308e-01   5.6560000e-01
   9.9111387e-01   5.6760000e-01
   9.9112544e-01   5.6960000e-01
   9.9113537e-01   5.7162500e-01
   9.9114704e-01   5.7362500e-01
   9.9115728e-01   5.7565000e-01
   9.9116788e-01   5.7765000e-01
   9.9117760e-01   5.7965000e-01
   9.9118679e-01   5.8165000e-01
   9.9119764e-01   5.8365000e-01
   9.9120772e-01   5.8565000e-01
   9.9121877e-01   5.8765000e-01
   9.9123055e-01   5.8965000e-01
   9.9123966e-01   5.9165000e-01
   9.9124833e-01   5.9365000e-01
   9.9125839e-01   5.9565000e-01
   9.9126912e-01   5.9765000e-01
   9.9127993e-01   5.9965000e-01
   9.9128879e-01   6.0165000e-01
   9.9129845e-01   6.0365000e-01
   9.9130788e-01   6.0565000e-01
   9.9131717e-01   6.0765000e-01
   9.9132774e-01   6.0965000e-01
   9.9133751e-01   6.1165000e-01
   9.9134719e-01   6.1367500e-01
   9.9135912e-01   6.1567500e-01
   9.9136799e-01   6.1767500e-01
   9.9138059e-01   6.1967500e-01
   9.9139081e-01   6.2167500e-01
   9.9140045e-01   6.2367500e-01
   9.9140929e-01   6.2567500e-01
   9.9142080e-01   6.2767500e-01
   9.9143021e-01   6.2967500e-01
   9.9143962e-01   6.3167500e-01
   9.9145263e-01   6.3367500e-01
   9.9146236e-01   6.3567500e-01
   9.9147214e-01   6.3767500e-01
   9.9148286e-01   6.3967500e-01
   9.9149535e-01   6.4167500e-01
   9.9150556e-01   6.4367500e-01
   9.9151583e-01   6.4567500e-01
   9.9152527e-01   6.4767500e-01
   9.9153773e-01   6.4967500e-01
   9.9154656e-01   6.5167500e-01
   9.9155892e-01   6.5367500e-01
   9.9156975e-01   6.5567500e-01
   9.9158070e-01   6.5770000e-01
   9.9159091e-01   6.5970000e-01
   9.9160029e-01   6.6170000e-01
   9.9161145e-01   6.6370000e-01
   9.9162113e-01   6.6570000e-01
   9.9162988e-01   6.6770000e-01
   9.9164044e-01   6.6970000e-01
   9.9165089e-01   6.7170000e-01
   9.9166284e-01   6.7370000e-01
   9.9167374e-01   6.7572500e-01
   9.9168203e-01   6.7772500e-01
   9.9169083e-01   6.7972500e-01
   9.9169936e-01   6.8172500e-01
   9.9171090e-01   6.8372500e-01
   9.9172075e-01   6.8572500e-01
   9.9172970e-01   6.8772500e-01
   9.9173924e-01   6.8972500e-01
   9.9175116e-01   6.9172500e-01
   9.9176190e-01   6.9372500e-01
   9.9177182e-01   6.9572500e-01
   9.9178184e-01   6.9772500e-01
   9.9179192e-01   6.9972500e-01
   9.9180288e-01   7.0172500e-01
   9.9181274e-01   7.0372500e-01
   9.9182444e-01   7.0572500e-01
   9.9183337e-01   7.0772500e-01
   9.9184283e-01   7.0972500e-01
   9.9185307e-01   7.1172500e-01
   9.9186258e-01   7.1372500e-01
   9.9187376e-01   7.1575000e-01
   9.9188306e-01   7.1775000e-01
   9.9189187e-01   7.1975000e-01
   9.9190263e-01   7.2177500e-01
   9.9191543e-01   7.2377500e-01
   9.9192495e-01   7.2577500e-01
   9.9193414e-01   7.2777500e-01
   9.9194394e-01   7.2977500e-01
   9.9195462e-01   7.3177500e-01
   9.9196373e-01   7.3377500e-01
   9.9197453e-01   7.3577500e-01
   9.9198513e-01   7.3777500e-01
   9.9199381e-01   7.3977500e-01
   9.9200142e-01   7.4177500e-01
   9.9201248e-01   7.4377500e-01
   9.9202319e-01   7.4577500e-01
   9.9203580e-01   7.4777500e-01
   9.9204713e-01   7.4977500e-01
   9.9205946e-01   7.5177500e-01
   9.9207188e-01   7.5377500e-01
   9.9208220e-01   7.5577500e-01
   9.9209159e-01   7.5777500e-01
   9.9210211e-01   7.5977500e-01
   9.9211355e-01   7.6177500e-01
   9.9212631e-01   7.6377500e-01
   9.9213677e-01   7.6577500e-01
   9.9214590e-01   7.6777500e-01
   9.9215709e-01   7.6977500e-01
   9.9216868e-01   7.7177500e-01
   9.9218110e-01   7.7380000e-01
   9.9219336e-01   7.7582500e-01
   9.9220517e-01   7.7782500e-01
   9.9221640e-01   7.7982500e-01
   9.9222713e-01   7.8182500e-01
   9.9223787e-01   7.8382500e-01
   9.9224969e-01   7.8582500e-01
   9.9226027e-01   7.8782500e-01
   9.9227120e-01   7.8982500e-01
   9.9228046e-01   7.9182500e-01
   9.9229003e-01   7.9382500e-01
   9.9230183e-01   7.9582500e-01
   9.9231262e-01   7.9782500e-01
   9.9232309e-01   7.9982500e-01
   9.9233326e-01   8.0182500e-01
   9.9234457e-01   8.0382500e-01
   9.9235475e-01   8.0582500e-01
   9.9236459e-01   8.0782500e-01
   9.9237716e-01   8.0982500e-01
   9.9239241e-01   8.1182500e-01
   9.9240572e-01   8.1382500e-01
   9.9241702e-01   8.1582500e-01
   9.9242644e-01   8.1782500e-01
   9.9243839e-01   8.1982500e-01
   9.9245134e-01   8.2182500e-01
   9.9246322e-01   8.2382500e-01
   9.9247510e-01   8.2582500e-01
   9.9248926e-01   8.2782500e-01
   9.9250010e-01   8.2982500e-01
   9.9251264e-01   8.3182500e-01
   9.9252547e-01   8.3382500e-01
   9.9253672e-01   8.3582500e-01
   9.9254888e-01   8.3782500e-01
   9.9256098e-01   8.3982500e-01
   9.9257529e-01   8.4182500e-01
   9.9259143e-01   8.4382500e-01
   9.9260436e-01   8.4582500e-01
   9.9261662e-01   8.4782500e-01
   9.9262970e-01   8.4982500e-01
   9.9264086e-01   8.5182500e-01
   9.9265532e-01   8.5382500e-01
   9.9266917e-01   8.5582500e-01
   9.9268398e-01   8.5782500e-01
   9.9269452e-01   8.5982500e-01
   9.9270513e-01   8.6182500e-01
   9.9271765e-01   8.6385000e-01
   9.9273106e-01   8.6585000e-01
   9.9274421e-01   8.6785000e-01
   9.9275788e-01   8.6985000e-01
   9.9277246e-01   8.7185000e-01
   9.9279049e-01   8.7385000e-01
   9.9280603e-01   8.7585000e-01
   9.9282123e-01   8.7785000e-01
   9.9283539e-01   8.7987500e-01
   9.9284850e-01   8.8190000e-01
   9.9286360e-01   8.8390000e-01
   9.9287889e-01   8.8590000e-01
   9.9289448e-01   8.8790000e-01
   9.9290747e-01   8.8992500e-01
   9.9292186e-01   8.9192500e-01
   9.9293723e-01   8.9392500e-01
   9.9295283e-01   8.9592500e-01
   9.9296930e-01   8.9792500e-01
   9.9298737e-01   8.9992500e-01
   9.9300329e-01   9.0192500e-01
   9.9302239e-01   9.0392500e-01
   9.9304136e-01   9.0592500e-01
   9.9305913e-01   9.0792500e-01
   9.9307573e-01   9.0992500e-01
   9.9309554e-01   9.1192500e-01
   9.9311165e-01   9.1395000e-01
   9.9312829e-01   9.1595000e-01
   9.9314788e-01   9.1795000e-01
   9.9316679e-01   9.1995000e-01
   9.9318405e-01   9.2195000e-01
   9.9320238e-01   9.2395000e-01
   9.9322327e-01   9.2595000e-01
   9.9324058e-01   9.2795000e-01
   9.9325903e-01   9.2995000e-01
   9.9328155e-01   9.3195000e-01
   9.9330345e-01   9.3395000e-01
   9.9332608e-01   9.3595000e-01
   9.9334598e-01   9.3795000e-01
   9.9336707e-01   9.3995000e-01
   9.9339170e-01   9.4195000e-01
   9.9341275e-01   9.4395000e-01
   9.9343630e-01   9.4597500e-01
   9.9346050e-01   9.4797500e-01
   9.9348210e-01   9.4997500e-01
   9.9350950e-01   9.5200000e-01
   9.9354139e-01   9.5400000e-01
   9.9356706e-01   9.5600000e-01
   9.9359508e-01   9.5800000e-01
   9.9362849e-01   9.6000000e-01
   9.9366124e-01   9.6200000e-01
   9.9369492e-01   9.6400000e-01
   9.9372558e-01   9.6600000e-01
   9.9376110e-01   9.6800000e-01
   9.9379731e-01   9.7000000e-01
   9.9383073e-01   9.7200000e-01
   9.9386796e-01   9.7400000e-01
   9.9390783e-01   9.7600000e-01
   9.9394492e-01   9.7800000e-01
   9.9400082e-01   9.8000000e-01
   9.9405166e-01   9.8200000e-01
   9.9410532e-01   9.8400000e-01
   9.9416757e-01   9.8600000e-01
   9.9422933e-01   9.8800000e-01
   9.9429952e-01   9.9000000e-01
   9.9438404e-01   9.9200000e-01
   9.9449932e-01   9.9400000e-01
   9.9463043e-01   9.9600000e-01
   9.9486788e-01   9.9800000e-01
   9.9575179e-01   1.0000000e+00


==> data/example1.txt <==
   0.0000000e+00  -0.0000000e+00
   1.6157640e-01   8.5216936e-02
   3.2315279e-01   1.7043415e-01
   4.8472919e-01   2.5565119e-01
   6.4630558e-01   3.4086828e-01
   8.0788198e-01   4.2608532e-01
   9.6945837e-01   5.1130215e-01
   1.1310348e+00   5.9758733e-01
   1.2926112e+00   6.8404931e-01
   1.4541876e+00   7.7101071e-01
   1.6157640e+00   8.5825529e-01
   1.7773403e+00   9.4609902e-01
   1.9389167e+00   1.0371878e+00
   2.1004931e+00   1.1379442e+00
   2.2620695e+00   1.2452362e+00
   2.4236459e+00   1.3531224e+00
   2.5852223e+00   1.4617495e+00
   2.7467987e+00   1.5716164e+00
   2.9083751e+00   1.6814770e+00
   3.0699515e+00   1.7909394e+00
   3.2315279e+00   1.9005664e+00
   3.3931043e+00   2.0109095e+00
   3.5546807e+00   2.1217357e+00
   3.7162571e+00   2.2361344e+00
   3.8778335e+00   2.3591428e+00
   4.0394099e+00   2.4835741e+00
   4.2009863e+00   2.6082430e+00
   4.3625627e+00   2.7338528e+00
   4.5241391e+00   2.8602933e+00
   4.6857155e+00   2.9872845e+00
   4.8472919e+00   3.1147311e+00
   5.0088682e+00   3.2430907e+00
   5.1704446e+00   3.3729484e+00
   5.3320210e+00   3.5056560e+00
   5.4935974e+00   3.6446413e+00
   5.6551738e+00   3.7848850e+00
   5.8167502e+00   3.9255735e+00
   5.9783266e+00   4.0658627e+00
   6.1399030e+00   4.2062262e+00
   6.3014794e+00   4.3468263e+00
   6.4630558e+00   4.4887120e+00
   6.6246322e+00   4.6366310e+00
   6.7862086e+00   4.7881556e+00
   6.9477850e+00   4.9397954e+00
   7.1093614e+00   5.0917659e+00
   7.2709378e+00   5.2441253e+00
   7.4325142e+00   5.3977162e+00
   7.5940906e+00   5.5529377e+00
   7.7556670e+00   5.7104472e+00
   7.9172434e+00   5.8717838e+00
   8.0788198e+00   6.0344571e+00
   8.2403961e+00   6.1977466e+00
   8.4019725e+00   6.3623101e+00
   8.5635489e+00   6.5281896e+00
   8.7251253e+00   6.6942573e+00
   8.8867017e+00   6.8638705e+00
   9.0482781e+00   7.0367436e+00
   9.2098545e+00   7.2104209e+00
   9.3714309e+00   7.3853266e+00
   9.5330073e+00   7.5602344e+00
   9.6945837e+00   7.7367073e+00
   9.8561601e+00   7.9171482e+00
   1.0017736e+01   8.0995078e+00
   1.0179313e+01   8.2830758e+00
   1.0340889e+01   8.4675937e+00
   1.0502466e+01   8.6519931e+00
   1.0664042e+01   8.8397237e+00
   1.0825618e+01   9.0305617e+00
   1.0987195e+01   9.2220208e+00
   1.1148771e+01   9.4153356e+00
   1.1310348e+01   9.6098866e+00
   1.1471924e+01   9.8063682e+00
   1.1633500e+01   1.0005207e+01
   1.1795077e+01   1.0204667e+01
   1.1956653e+01   1.0405068e+01
   1.2118230e+01   1.0609015e+01
   1.2279806e+01   1.0815880e+01
   1.2441382e+01   1.1023005e+01
   1.2602959e+01   1.1230347e+01
   1.2764535e+01   1.1440389e+01
   1.2926112e+01   1.1652092e+01
   1.3087688e+01   1.1866255e+01
   1.3249264e+01   1.2082434e+01
   1.3410841e+01   1.2300257e+01
   1.3572417e+01   1.2519049e+01
   1.3733994e+01   1.2738255e+01
   1.3895570e+01   1.2959203e+01
   1.4057146e+01   1.3182699e+01
   1.4218723e+01   1.3409890e+01
   1.4380299e+01   1.3637746e+01
   1.4541876e+01   1.3866565e+01
   1.4703452e+01   1.4095849e+01
   1.4865028e+01   1.4325480e+01
   1.5026605e+01   1.4556343e+01
   1.5188181e+01   1.4792756e+01
   1.5349758e+01   1.5030505e+01
   1.5511334e+01   1.5268357e+01
   1.5672910e+01   1.5506060e+01
   1.5834487e+01   1.5743746e+01
   1.5996063e+01   1.5981308e+01


==> data/example2.txt <==
   1.0000000e+00   9.9035514e-01
   2.0000000e+00   1.9878503e+00
   3.0000000e+00   2.9864007e+00
   4.0000000e+00   3.9855054e+00
   5.0000000e+00   4.9846410e+00
   6.0000000e+00   5.9841126e+00
   7.0000000e+00   6.9841442e+00
   8.0000000e+00   7.9841939e+00
   9.0000000e+00   8.9841231e+00
   1.0000000e+01   9.9839364e+00
   1.1000000e+01   1.0983742e+01
   1.2000000e+01   1.1983448e+01
   1.3000000e+01   1.2982981e+01
   1.4000000e+01   1.3982386e+01
   1.5000000e+01   1.4981776e+01
   1.6000000e+01   1.5981308e+01


==> data/example3.txt <==
   0.0000000e+00  -0.0000000e+00
   1.6161616e-01   8.5120356e-02
   3.2323232e-01   1.7024049e-01
   4.8484848e-01   2.5536090e-01
   6.4646465e-01   3.4048104e-01
   8.0808081e-01   4.2560125e-01
   9.6969697e-01   5.1072170e-01
   1.1313131e+00   5.9689284e-01
   1.2929293e+00   6.8324263e-01
   1.4545455e+00   7.7009986e-01
   1.6161616e+00   8.5723416e-01
   1.7777778e+00   9.4496528e-01
   1.9393939e+00   1.0358127e+00
   2.1010101e+00   1.1362860e+00
   2.2626263e+00   1.2435814e+00
   2.4242424e+00   1.3514830e+00
   2.5858586e+00   1.4601061e+00
   2.7474747e+00   1.5699785e+00
   2.9090909e+00   1.6798687e+00
   3.0707071e+00   1.7893619e+00
   3.2323232e+00   1.8990034e+00
   3.3939394e+00   2.0093558e+00
   3.5555556e+00   2.1201840e+00
   3.7171717e+00   2.2344633e+00
   3.8787879e+00   2.3573723e+00
   4.0404040e+00   2.4818472e+00
   4.2020202e+00   2.6065176e+00
   4.3636364e+00   2.7321437e+00
   4.5252525e+00   2.8585955e+00
   4.6868687e+00   2.9856069e+00
   4.8484848e+00   3.1130742e+00
   5.0101010e+00   3.2414279e+00
   5.1717172e+00   3.3713016e+00
   5.3333333e+00   3.5039223e+00
   5.4949495e+00   3.6429067e+00
   5.6565657e+00   3.7831505e+00
   5.8181818e+00   3.9238777e+00
   5.9797980e+00   4.0642021e+00
   6.1414141e+00   4.2045922e+00
   6.3030303e+00   4.3452120e+00
   6.4646465e+00   4.4870955e+00
   6.6262626e+00   4.6349233e+00
   6.7878788e+00   4.7864772e+00
   6.9494949e+00   4.9381462e+00
   7.1111111e+00   5.0901518e+00
   7.2727273e+00   5.2425336e+00
   7.4343434e+00   5.3961393e+00
   7.5959596e+00   5.5513603e+00
   7.7575758e+00   5.7088529e+00
   7.9191919e+00   5.8701885e+00
   8.0808081e+00   6.0328960e+00
   8.2424242e+00   6.1962098e+00
   8.4040404e+00   6.3607904e+00
   8.5656566e+00   6.5266941e+00
   8.7272727e+00   6.6927867e+00
   8.8888889e+00   6.8623777e+00
   9.0505051e+00   7.0352806e+00
   9.2121212e+00   7.2089709e+00
   9.3737374e+00   7.3838990e+00
   9.5353535e+00   7.5588447e+00
   9.6969697e+00   7.7353351e+00
   9.8585859e+00   7.9157752e+00
   1.0020202e+01   8.0981676e+00
   1.0181818e+01   8.2817620e+00
   1.0343434e+01   8.4663209e+00
   1.0505051e+01   8.6507478e+00
   1.0666667e+01   8.8384637e+00
   1.0828283e+01   9.0293354e+00
   1.0989899e+01   9.2208365e+00
   1.1151515e+01   9.4141738e+00
   1.1313131e+01   9.6087580e+00
   1.1474747e+01   9.8052522e+00
   1.1636364e+01   1.0004130e+01
   1.1797980e+01   1.0203630e+01
   1.1959596e+01   1.0404062e+01
   1.2121212e+01   1.0608019e+01
   1.2282828e+01   1.0814920e+01
   1.2444444e+01   1.1022091e+01
   1.2606061e+01   1.1229469e+01
   1.2767677e+01   1.1439540e+01
   1.2929293e+01   1.1651283e+01
   1.3090909e+01   1.1865474e+01
   1.3252525e+01   1.2081680e+01
   1.3414141e+01   1.2299544e+01
   1.3575758e+01   1.2518379e+01
   1.3737374e+01   1.2737630e+01
   1.3898990e+01   1.2958616e+01
   1.4060606e+01   1.3182145e+01
   1.4222222e+01   1.3409380e+01
   1.4383838e+01   1.3637282e+01
   1.4545455e+01   1.3866146e+01
   1.4707071e+01   1.4095477e+01
   1.4868687e+01   1.4325155e+01
   1.5030303e+01   1.4556057e+01
   1.5191919e+01   1.4792514e+01
   1.5353535e+01   1.5030309e+01
   1.5515152e+01   1.5268211e+01
   1.5676768e+01   1.5505963e+01
   1.5838384e+01   1.5743698e+01
   1.6000000e+01   1.5981308e+01


==> data/example4.txt <==
   0.0000000e+00             NaN
   1.6157640e-01   5.2740956e-01
   3.2315279e-01   5.2741042e-01
   4.8472919e-01   5.2741036e-01
   6.4630558e-01   5.2741039e-01
   8.0788198e-01   5.2741036e-01
   9.6945837e-01   5.2741011e-01
   1.1310348e+00   5.2835452e-01
   1.2926112e+00   5.2919960e-01
   1.4541876e+00   5.3020032e-01
   1.6157640e+00   5.3117616e-01
   1.7773403e+00   5.3231168e-01
   1.9389167e+00   5.3493159e-01
   2.1004931e+00   5.4175100e-01
   2.2620695e+00   5.5048538e-01
   2.4236459e+00   5.5830036e-01
   2.5852223e+00   5.6542507e-01
   2.7467987e+00   5.7216294e-01
   2.9083751e+00   5.7814999e-01
   3.0699515e+00   5.8337711e-01
   3.2315279e+00   5.8813245e-01
   3.3931043e+00   5.9264596e-01
   3.5546807e+00   5.9688503e-01
   3.7162571e+00   6.0171681e-01
   3.8778335e+00   6.0836620e-01
   4.0394099e+00   6.1483586e-01
   4.2009863e+00   6.2086444e-01
   4.3625627e+00   6.2666214e-01
   4.5241391e+00   6.3222931e-01
   4.6857155e+00   6.3753007e-01
   4.8472919e+00   6.4257140e-01
   5.0088682e+00   6.4746976e-01
   5.1704446e+00   6.5235171e-01
   5.3320210e+00   6.5747228e-01
   5.4935974e+00   6.6343435e-01
   5.6551738e+00   6.6927828e-01
   5.8167502e+00   6.7487401e-01
   5.9783266e+00   6.8010046e-01
   6.1399030e+00   6.8506395e-01
   6.3014794e+00   6.8981044e-01
   6.4630558e+00   6.9451853e-01
   6.6246322e+00   6.9990769e-01
   6.7862086e+00   7.0557154e-01
   6.9477850e+00   7.1098853e-01
   7.1093614e+00   7.1620581e-01
   7.2709378e+00   7.2124470e-01
   7.4325142e+00   7.2623019e-01
   7.5940906e+00   7.3121827e-01
   7.7556670e+00   7.3629350e-01
   7.9172434e+00   7.4164498e-01
   8.0788198e+00   7.4694786e-01
   8.2403961e+00   7.5211755e-01
   8.4019725e+00   7.5724005e-01
   8.5635489e+00   7.6232291e-01
   8.7251253e+00   7.6723910e-01
   8.8867017e+00   7.7237548e-01
   9.0482781e+00   7.7768870e-01
   9.2098545e+00   7.8290280e-01
   9.3714309e+00   7.8806819e-01
   9.5330073e+00   7.9305870e-01
   9.6945837e+00   7.9804430e-01
   9.8561601e+00   8.0326903e-01
   1.0017736e+01   8.0851675e-01
   1.0179313e+01   8.1371660e-01
   1.0340889e+01   8.1884579e-01
   1.0502466e+01   8.2380589e-01
   1.0664042e+01   8.2892806e-01
   1.0825618e+01   8.3418437e-01
   1.0987195e+01   8.3934261e-01
   1.1148771e+01   8.4451778e-01
   1.1310348e+01   8.4965440e-01
   1.1471924e+01   8.5481461e-01
   1.1633500e+01   8.6003410e-01
   1.1795077e+01   8.6516329e-01
   1.1956653e+01   8.7023248e-01
   1.2118230e+01   8.7545913e-01
   1.2279806e+01   8.8078590e-01
   1.2441382e+01   8.8599518e-01
   1.2602959e+01   8.9108816e-01
   1.2764535e+01   8.9626364e-01
   1.2926112e+01   9.0143833e-01
   1.3087688e+01   9.0667316e-01
   1.3249264e+01   9.1193245e-01
   1.3410841e+01   9.1718759e-01
   1.3572417e+01   9.2238904e-01
   1.3733994e+01   9.2749827e-01
   1.3895570e+01   9.3261398e-01
   1.4057146e+01   9.3779343e-01
   1.4218723e+01   9.4311494e-01
   1.4380299e+01   9.4836319e-01
   1.4541876e+01   9.5356094e-01
   1.4703452e+01   9.5867618e-01
   1.4865028e+01   9.6370353e-01
   1.5026605e+01   9.6870473e-01
   1.5188181e+01   9.7396494e-01
   1.5349758e+01   9.7920143e-01
   1.5511334e+01   9.8433555e-01
   1.5672910e+01   9.8935424e-01
   1.5834487e+01   9.9426944e-01
   1.5996063e+01   9.9907759e-01


==> data/example5.txt <==
   1.0000000e+00   5.2741024e-01
   2.0000000e+00   5.8668195e-01
   3.0000000e+00   6.3340763e-01
   4.0000000e+00   6.7347539e-01
   5.0000000e+00   7.0923288e-01
   6.0000000e+00   7.4202385e-01
   7.0000000e+00   7.7257587e-01
   8.0000000e+00   8.0138361e-01
   9.0000000e+00   8.2890048e-01
   1.0000000e+01   8.5534023e-01
   1.1000000e+01   8.8085885e-01
   1.2000000e+01   9.0555003e-01
   1.3000000e+01   9.2963391e-01
   1.4000000e+01   9.5322072e-01
   1.5000000e+01   9.7636075e-01
   1.6000000e+01   9.9907759e-01


==> data/example6.txt <==
   0.0000000e+00   5.2741024e-01
   1.6161616e-01   5.2741024e-01
   3.2323232e-01   5.2741024e-01
   4.8484848e-01   5.2741024e-01
   6.4646465e-01   5.2741024e-01
   8.0808081e-01   5.2741024e-01
   9.6969697e-01   5.2741024e-01
   1.1313131e+00   5.2834278e-01
   1.2929293e+00   5.2917756e-01
   1.4545455e+00   5.3017821e-01
   1.6161616e+00   5.3115222e-01
   1.7777778e+00   5.3228913e-01
   1.9393939e+00   5.3483259e-01
   2.1010101e+00   5.4156115e-01
   2.2626263e+00   5.5031427e-01
   2.4242424e+00   5.5814962e-01
   2.5858586e+00   5.6528357e-01
   2.7474747e+00   5.7203229e-01
   2.9090909e+00   5.7803896e-01
   3.0707071e+00   5.8327966e-01
   3.2323232e+00   5.8804369e-01
   3.3939394e+00   5.9256204e-01
   3.5555556e+00   5.9680431e-01
   3.7171717e+00   6.0161185e-01
   3.8787879e+00   6.0823996e-01
   4.0404040e+00   6.1472312e-01
   4.2020202e+00   6.2075813e-01
   4.3636364e+00   6.2656171e-01
   4.5252525e+00   6.3213424e-01
   4.6868687e+00   6.3744129e-01
   4.8484848e+00   6.4248755e-01
   5.0101010e+00   6.4738799e-01
   5.1717172e+00   6.5227349e-01
   5.3333333e+00   6.5737647e-01
   5.4949495e+00   6.6333975e-01
   5.6565657e+00   6.6918755e-01
   5.8181818e+00   6.7479043e-01
   5.9797980e+00   6.8002259e-01
   6.1414141e+00   6.8499130e-01
   6.3030303e+00   6.8974155e-01
   6.4646465e+00   6.9444817e-01
   6.6262626e+00   6.9982511e-01
   6.7878788e+00   7.0549376e-01
   6.9494949e+00   7.1091542e-01
   7.1111111e+00   7.1613661e-01
   7.2727273e+00   7.2117815e-01
   7.4343434e+00   7.2616570e-01
   7.5959596e+00   7.3115321e-01
   7.7575758e+00   7.3622770e-01
   7.9191919e+00   7.4157867e-01
   8.0808081e+00   7.4688493e-01
   8.2424242e+00   7.5205673e-01
   8.4040404e+00   7.5718044e-01
   8.5656566e+00   7.6226689e-01
   8.7272727e+00   7.6718481e-01
   8.8888889e+00   7.7231721e-01
   9.0505051e+00   7.7763311e-01
   9.2121212e+00   7.8284935e-01
   9.3737374e+00   7.8801634e-01
   9.5353535e+00   7.9300994e-01
   9.6969697e+00   7.9799580e-01
   9.8585859e+00   8.0321953e-01
   1.0020202e+01   8.0846931e-01
   1.0181818e+01   8.1367043e-01
   1.0343434e+01   8.1880277e-01
   1.0505051e+01   8.2376426e-01
   1.0666667e+01   8.2888522e-01
   1.0828283e+01   8.3414320e-01
   1.0989899e+01   8.3930380e-01
   1.1151515e+01   8.4447968e-01
   1.1313131e+01   8.4961795e-01
   1.1474747e+01   8.5477841e-01
   1.1636364e+01   8.5999976e-01
   1.1797980e+01   8.6513086e-01
   1.1959596e+01   8.7020145e-01
   1.2121212e+01   8.7542759e-01
   1.2282828e+01   8.8075600e-01
   1.2444444e+01   8.8596741e-01
   1.2606061e+01   8.9106174e-01
   1.2767677e+01   8.9623801e-01
   1.2929293e+01   9.0141423e-01
   1.3090909e+01   9.0664972e-01
   1.3252525e+01   9.1191044e-01
   1.3414141e+01   9.1716694e-01
   1.3575758e+01   9.2237002e-01
   1.3737374e+01   9.2748083e-01
   1.3898990e+01   9.3259760e-01
   1.4060606e+01   9.3777766e-01
   1.4222222e+01   9.4310067e-01
   1.4383838e+01   9.4835028e-01
   1.4545455e+01   9.5354954e-01
   1.4707071e+01   9.5866619e-01
   1.4868687e+01   9.6369499e-01
   1.5030303e+01   9.6869701e-01
   1.5191919e+01   9.7395846e-01
   1.5353535e+01   9.7919629e-01
   1.5515152e+01   9.8433179e-01
   1.5676768e+01   9.8935179e-01
   1.5838384e+01   9.9426825e-01
   1.6000000e+01   9.9907759e-01


==> data/linenetrate.txt <==
         M    1         2         3         4         5         6         7         8         9        10
    1.0000    0.7992    0.6369    0.5075    0.4044    0.3223    0.2568    0.2046    0.1631    0.1300    0.1036
    2.0000    0.7984    0.6633    0.5708    0.5057    0.4584    0.4226    0.3944    0.3712    0.3515    0.3343
    4.0000    0.7969    0.6924    0.6306    0.5889    0.5579    0.5332    0.5127    0.4953    0.4801    0.4669
    8.0000    0.7938    0.7172    0.6750    0.6466    0.6254    0.6087    0.5949    0.5832    0.5731    0.5642
   16.0000    0.7875    0.7329    0.7037    0.6843    0.6699    0.6585    0.6491    0.6412    0.6344    0.6284
   32.0000    0.7750    0.7367    0.7166    0.7034    0.6936    0.6858    0.6795    0.6741    0.6695    0.6655
   48.0000    0.7625    0.7316    0.7156    0.7051    0.6973    0.6911    0.6861    0.6819    0.6782    0.6750
   64.0000    0.7500    0.7237    0.7101    0.7011    0.6945    0.6894    0.6851    0.6815    0.6784    0.6757
   80.0000    0.7375    0.7143    0.7024    0.6946    0.6888    0.6843    0.6806    0.6774    0.6747    0.6724
   96.0000    0.7250    0.7042    0.6935    0.6865    0.6813    0.6773    0.6740    0.6712    0.6688    0.6667
  112.0000    0.7125    0.6936    0.6839    0.6775    0.6728    0.6691    0.6661    0.6636    0.6614    0.6595
  128.0000    0.7000    0.6826    0.6737    0.6678    0.6636    0.6602    0.6574    0.6551    0.6531    0.6514


==> data/rankdist.txt <==
   1.0000000e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.0000000e+00   6.4000000e-01   6.6459376e-01   6.9514627e-01   7.2285352e-01   7.4450000e-01   7.6040000e-01   7.7190000e-01
   3.0000000e+00   5.1200000e-01   5.7189478e-01   6.3302993e-01   6.8030472e-01   7.1490000e-01   7.3970000e-01   7.5740000e-01
   4.0000000e+00   4.0960000e-01   5.0668444e-01   5.9124236e-01   6.5166502e-01   6.9510000e-01   7.2600000e-01   7.4790000e-01
   5.0000000e+00   3.2770000e-01   4.5925019e-01   5.6012990e-01   6.3033203e-01   6.8050000e-01   7.1590000e-01   7.4080000e-01
   6.0000000e+00   2.6210000e-01   4.2338992e-01   5.3533558e-01   6.1345962e-01   6.6890000e-01   7.0800000e-01   7.3530000e-01
   7.0000000e+00   2.0970000e-01   3.9513990e-01   5.1473933e-01   5.9956567e-01   6.5940000e-01   7.0140000e-01   7.3080000e-01
   8.0000000e+00   1.6780000e-01   3.7196371e-01   4.9719575e-01   5.8779151e-01   6.5140000e-01   6.9590000e-01   7.2700000e-01
   9.0000000e+00   1.3420000e-01   3.5223522e-01   4.8200783e-01   5.7760178e-01   6.4440000e-01   6.9110000e-01   7.2370000e-01
   1.0000000e+01   1.0740000e-01   3.3490901e-01   4.6870301e-01   5.6864160e-01   6.3830000e-01   6.8690000e-01   7.2080000e-01
   1.1000000e+01   8.5900000e-02   3.1931018e-01   4.5693421e-01   5.6066292e-01   6.3290000e-01   6.8320000e-01   7.1820000e-01
   1.2000000e+01   6.8700000e-02   3.0500043e-01   4.4643331e-01   5.5348452e-01   6.2800000e-01   6.7980000e-01   7.1590000e-01
   1.3000000e+01   5.5000000e-02   2.9169258e-01   4.3698714e-01   5.4696933e-01   6.2350000e-01   6.7680000e-01   7.1380000e-01
   1.4000000e+01   4.4000000e-02   2.7919612e-01   4.2842346e-01   5.4101100e-01   6.1950000e-01   6.7400000e-01   7.1190000e-01
   1.5000000e+01   3.5200000e-02   2.6738249e-01   4.2060197e-01   5.3552539e-01   6.1570000e-01   6.7140000e-01   7.1010000e-01
   1.6000000e+01   2.8100000e-02   2.5616288e-01   4.1340783e-01   5.3044502e-01   6.1220000e-01   6.6900000e-01   7.0850000e-01
   1.7000000e+01   2.2500000e-02   2.4547415e-01   4.0674673e-01   5.2571515e-01   6.0900000e-01   6.6680000e-01   7.0690000e-01
   1.8000000e+01   1.8000000e-02   2.3526976e-01   4.0054109e-01   5.2129101e-01   6.0600000e-01   6.6470000e-01   7.0550000e-01
   1.9000000e+01   1.4400000e-02   2.2551402e-01   3.9472699e-01   5.1713568e-01   6.0310000e-01   6.6280000e-01   7.0420000e-01
   2.0000000e+01   1.1500000e-02   2.1617840e-01   3.8925161e-01   5.1321852e-01   6.0040000e-01   6.6100000e-01   7.0290000e-01
   2.1000000e+01   9.2000000e-03   2.0723919e-01   3.8407130e-01   5.0951388e-01   5.9790000e-01   6.5920000e-01   7.0170000e-01
   2.2000000e+01   7.4000000e-03   1.9867597e-01   3.7914983e-01   5.0600018e-01   5.9550000e-01   6.5760000e-01   7.0060000e-01
   2.3000000e+01   5.9000000e-03   1.9047063e-01   3.7445713e-01   5.0265912e-01   5.9320000e-01   6.5600000e-01   6.9950000e-01
   2.4000000e+01   4.7000000e-03   1.8260674e-01   3.6996813e-01   4.9947507e-01   5.9110000e-01   6.5460000e-01   6.9850000e-01
   2.5000000e+01   3.8000000e-03   1.7506917e-01   3.6566186e-01   4.9643457e-01   5.8900000e-01   6.5320000e-01   6.9750000e-01
   2.6000000e+01   3.0000000e-03   1.6784378e-01   3.6152075e-01   4.9352596e-01   5.8700000e-01   6.5180000e-01   6.9660000e-01
   2.7000000e+01   2.4000000e-03   1.6091726e-01   3.5752997e-01   4.9073907e-01   5.8510000e-01   6.5050000e-01   6.9570000e-01
   2.8000000e+01   1.9000000e-03   1.5427701e-01   3.5367702e-01   4.8806493e-01   5.8330000e-01   6.4930000e-01   6.9490000e-01
   2.9000000e+01   1.5000000e-03   1.4791103e-01   3.4995122e-01   4.8549562e-01   5.8160000e-01   6.4810000e-01   6.9410000e-01
   3.0000000e+01   1.2000000e-03   1.4180792e-01   3.4634346e-01   4.8302406e-01   5.7990000e-01   6.4690000e-01   6.9330000e-01
   3.1000000e+01   1.0000000e-03   1.3595674e-01   3.4284592e-01   4.8064391e-01   5.7830000e-01   6.4580000e-01   6.9250000e-01
   3.2000000e+01   8.0000000e-04   1.3034705e-01   3.3945179e-01   4.7834943e-01   5.7670000e-01   6.4480000e-01   6.9180000e-01


==> data/rankdistline.txt <==
    idx    	1         2	    4         8        16         32        64
    1.0000    0.8000    0.8000    0.8000    0.8000    0.8000    0.8000    0.8000
    2.0000    0.6400    0.6646    0.6951    0.7229    0.7445    0.7604    0.7719
    3.0000    0.5120    0.5719    0.6330    0.6803    0.7149    0.7397    0.7574
    4.0000    0.4096    0.5067    0.5912    0.6517    0.6951    0.7260    0.7479
    5.0000    0.3277    0.4593    0.5601    0.6303    0.6805    0.7159    0.7408
    6.0000    0.2621    0.4234    0.5353    0.6135    0.6689    0.7080    0.7353
    7.0000    0.2097    0.3951    0.5147    0.5996    0.6594    0.7014    0.7308
    8.0000    0.1678    0.3720    0.4972    0.5878    0.6514    0.6959    0.7270
    9.0000    0.1342    0.3522    0.4820    0.5776    0.6444    0.6911    0.7237
   10.0000    0.1074    0.3349    0.4687    0.5686    0.6383    0.6869    0.7208
   11.0000    0.0859    0.3193    0.4569    0.5607    0.6329    0.6832    0.7182
   12.0000    0.0687    0.3050    0.4464    0.5535    0.6280    0.6798    0.7159
   13.0000    0.0550    0.2917    0.4370    0.5470    0.6235    0.6768    0.7138
   14.0000    0.0440    0.2792    0.4284    0.5410    0.6195    0.6740    0.7119
   15.0000    0.0352    0.2674    0.4206    0.5355    0.6157    0.6714    0.7101
   16.0000    0.0281    0.2562    0.4134    0.5304    0.6122    0.6690    0.7085
   17.0000    0.0225    0.2455    0.4067    0.5257    0.6090    0.6668    0.7069
   18.0000    0.0180    0.2353    0.4005    0.5213    0.6060    0.6647    0.7055
   19.0000    0.0144    0.2255    0.3947    0.5171    0.6031    0.6628    0.7042
   20.0000    0.0115    0.2162    0.3893    0.5132    0.6004    0.6610    0.7029
   21.0000    0.0092    0.2072    0.3841    0.5095    0.5979    0.6592    0.7017
   22.0000    0.0074    0.1987    0.3791    0.5060    0.5955    0.6576    0.7006
   23.0000    0.0059    0.1905    0.3745    0.5027    0.5932    0.6560    0.6995
   24.0000    0.0047    0.1826    0.3700    0.4995    0.5911    0.6546    0.6985
   25.0000    0.0038    0.1751    0.3657    0.4964    0.5890    0.6532    0.6975
   26.0000    0.0030    0.1678    0.3615    0.4935    0.5870    0.6518    0.6966
   27.0000    0.0024    0.1609    0.3575    0.4907    0.5851    0.6505    0.6957
   28.0000    0.0019    0.1543    0.3537    0.4881    0.5833    0.6493    0.6949
   29.0000    0.0015    0.1479    0.3500    0.4855    0.5816    0.6481    0.6941
   30.0000    0.0012    0.1418    0.3463    0.4830    0.5799    0.6469    0.6933
   31.0000    0.0010    0.1360    0.3428    0.4806    0.5783    0.6458    0.6925
   32.0000    0.0008    0.1303    0.3395    0.4783    0.5767    0.6448    0.6918
